Sparse grid quadrature on products of spheres

We examine sparse grid quadrature on weighted tensor products (WTP) of reproducing kernel Hilbert spaces on products of the unit sphere, in the case of worst case quadrature error for rules with arbitrary quadrature weights. We describe a dimension adaptive quadrature algorithm based on an algorithm of Hegland (2003), and also formulate a version of Wasilkowski and Wozniakowski's WTP algorithm (1999), here called the WW algorithm. We prove that the dimension adaptive algorithm is optimal in the sense of Dantzig (1957) and therefore no greater in cost than the WW algorithm. Both algorithms therefore have the optimal asymptotic rate of convergence given by Theorem 3 of Wasilkowski and Wozniakowski (1999). A numerical example shows that, even though the asymptotic convergence rate is optimal, if the dimension weights decay slowly enough, and the dimensionality of the problem is large enough, the initial convergence of the dimension adaptive algorithm can be slow.

==> errhkswt-3-08-0.1.1-simplified.dat <==
Points  HKS        HKS-optimal     Monte-Carlo
     4  1.63E-002  1.63E-002       2.99E-003
     9  5.94E-003  5.93E-003       1.99E-003
    16  3.04E-003  3.03E-003       1.50E-003
    25  1.87E-003  1.84E-003       1.20E-003
    36  1.24E-003  1.21E-003       9.97E-004
    49  1.21E-003  1.00E-003       8.54E-004
    64  9.52E-004  7.53E-004       7.48E-004
    81  8.75E-004  7.09E-004       6.65E-004
   100  6.82E-004  5.15E-004       5.98E-004
   121  7.09E-004  4.72E-004       5.44E-004
   144  5.28E-004  3.97E-004       4.98E-004
   169  5.04E-004  3.39E-004       4.60E-004
   196  4.94E-004  3.06E-004       4.27E-004
   225  4.38E-004  2.55E-004       3.99E-004
   256  3.92E-004  2.22E-004       3.74E-004
   289  4.09E-004  1.92E-004       3.52E-004
   324  3.40E-004  1.70E-004       3.32E-004
   361  3.28E-004  1.65E-004       3.15E-004
   400  3.50E-004  1.54E-004       2.99E-004
   441  2.89E-004  1.29E-004       2.85E-004
   484  2.47E-004  1.10E-004       2.72E-004
   529  2.48E-004  1.01E-004       2.60E-004
   576  2.64E-004  9.54E-005       2.49E-004
   625  2.76E-004  9.02E-005       2.39E-004
   676  2.34E-004  7.71E-005       2.30E-004
   729  2.37E-004  7.81E-005       2.22E-004
   784  2.15E-004  6.97E-005       2.14E-004
   841  2.19E-004  6.46E-005       2.06E-004
   900  2.09E-004  5.71E-005       1.99E-004
   961  1.95E-004  5.29E-005       1.93E-004
  1024  1.80E-004  5.03E-005       1.87E-004
  1089  1.93E-004  4.61E-005       1.81E-004
  1156  1.87E-004  4.45E-005       1.76E-004
  1225  1.79E-004  3.85E-005       1.71E-004
  1296  1.56E-004  3.66E-005       1.66E-004
  1369  1.50E-004  3.67E-005       1.62E-004
  1444  1.57E-004  3.27E-005       1.57E-004
  1521  1.65E-004  3.09E-005       1.53E-004
  1600  1.53E-004  3.06E-005       1.50E-004
  1681  1.51E-004  2.68E-005       1.46E-004
  1764  1.45E-004  2.62E-005       1.42E-004
  1849  1.25E-004  2.47E-005       1.39E-004
  1936  1.38E-004  2.41E-005       1.36E-004
  2025  1.35E-004  2.25E-005       1.33E-004
  2116  1.27E-004  2.18E-005       1.30E-004
  2209  1.33E-004  2.05E-005       1.27E-004
  2304  1.27E-004  1.95E-005       1.25E-004
  2401  1.11E-004  1.79E-005       1.22E-004
  2500  1.09E-004  1.71E-005       1.20E-004


==> serrwtpcount-3-02-0.5.dat <==
      Cost Error       Indices    I_lookups  Minimals   M_inserts  M_effort   M_bound
         1 4.94396e-01          1          0          0          1 0.00000e+00 4.00000e+00
         2 3.20562e-01          2          0          1          3 4.00000e+00 1.60000e+01
         3 1.77469e-01          3          1          1          4 8.00000e+00 3.10196e+01
         4 1.34660e-01          4          2          2          6 1.83399e+01 4.80000e+01
         7 9.08033e-02          5          4          1          6 1.83399e+01 6.64386e+01
        10 6.07155e-02          6          5          2          8 2.86797e+01 8.60391e+01
        13 5.24762e-02          7          6          3         10 4.30196e+01 1.06606e+02
        16 4.35773e-02          8          8          2         10 4.30196e+01 1.28000e+02
        23 3.01608e-02          9         10          2         11 4.93594e+01 1.50117e+02
        30 2.13608e-02         10         11          3         13 6.36993e+01 1.72877e+02
        37 1.90519e-02         11         12          4         15 8.09870e+01 1.96215e+02
        44 1.66723e-02         12         14          3         15 8.09870e+01 2.20078e+02
        59 1.29397e-02         13         16          2         15 8.09870e+01 2.44423e+02
        68 1.03814e-02         14         17          3         17 9.53268e+01 2.69212e+02
        83 7.55978e-03         15         19          4         19 1.12615e+02 2.94413e+02
        98 6.83558e-03         16         20          5         21 1.32242e+02 3.20000e+02
       113 6.10191e-03         17         22          4         21 1.32242e+02 3.45947e+02
       144 4.96827e-03         18         24          3         21 1.32242e+02 3.72235e+02
       165 4.32603e-03         19         25          4         23 1.49530e+02 3.98842e+02
       186 3.57508e-03         20         27          4         24 1.58818e+02 4.25754e+02
       217 2.65211e-03         21         29          5         26 1.78445e+02 4.52955e+02
       248 2.41868e-03         22         30          6         28 2.00014e+02 4.80430e+02
       279 2.18457e-03         23         32          5         28 2.00014e+02 5.08168e+02
       342 1.84900e-03         24         34          4         28 2.00014e+02 5.36156e+02
       387 1.65889e-03         25         35          5         30 2.19642e+02 5.64386e+02
       432 1.44548e-03         26         37          5         31 2.29982e+02 5.92846e+02
       481 1.22301e-03         27         39          5         32 2.40322e+02 6.21528e+02
       544 9.35878e-04         28         41          6         34 2.61891e+02 6.50424e+02
       607 8.64987e-04         29         42          7         36 2.85120e+02 6.79526e+02
       670 7.94968e-04         30         44          6         36 2.85120e+02 7.08827e+02
       798 6.88067e-04         31         46          5         36 2.85120e+02 7.38320e+02
       891 6.30648e-04         32         47          6         38 3.06690e+02 7.68000e+02
       984 5.67891e-04         33         49          6         39 3.17919e+02 7.97860e+02
      1089 5.06138e-04         34         51          6         40 3.29148e+02 8.27895e+02
      1194 4.35765e-04         35         53          6         41 3.40378e+02 8.58100e+02
      1322 3.42468e-04         36         55          7         43 3.63607e+02 8.88469e+02
      1450 3.19893e-04         37         56          8         45 3.88287e+02 9.18999e+02
      1578 2.97856e-04         38         58          7         45 3.88287e+02 9.49685e+02
      1833 2.54992e-04         39         60          6         45 3.88287e+02 9.80523e+02
      2022 2.38441e-04         40         61          7         47 4.11516e+02 1.01151e+03
      2211 2.20775e-04         41         63          7         48 4.23516e+02 1.04264e+03
      2466 1.94650e-04         42         65          7         49 4.35516e+02 1.07391e+03
      2683 1.74236e-04         43         66          8         51 4.60196e+02 1.10532e+03
      2900 1.51105e-04         44         68          8         52 4.72876e+02 1.13686e+03
      3125 1.24206e-04         45         70          8         53 4.85555e+02 1.16853e+03
      3380 1.14857e-04         46         72          9         55 5.11523e+02 1.20034e+03
      3635 1.05628e-04         47         74          8         55 5.11523e+02 1.23226e+03
      4147 9.20372e-05         48         76          7         55 5.11523e+02 1.26431e+03
      4531 8.66850e-05         49         77          8         57 5.36203e+02 1.29648e+03
      4915 8.10192e-05         50         79          8         58 5.48882e+02 1.32877e+03
      5427 7.30329e-05         51         81          8         59 5.61562e+02 1.36117e+03
      5868 6.72428e-05         52         82          9         61 5.87529e+02 1.39369e+03
      6309 6.09093e-05         53         84          9         62 6.00817e+02 1.42632e+03
      6774 5.35640e-05         54         86          9         63 6.14105e+02 1.45906e+03
      7239 4.50368e-05         55         88          9         64 6.27393e+02 1.49190e+03
      7751 4.21300e-05         56         90         10         66 6.54518e+02 1.52485e+03
      8263 3.92971e-05         57         92          9         66 6.54518e+02 1.55790e+03
      9286 3.43769e-05         58         94          8         66 6.54518e+02 1.59105e+03
     10051 3.22303e-05         59         95          9         68 6.80485e+02 1.62430e+03
     10816 2.99460e-05         60         97          9         69 6.93773e+02 1.65765e+03
     11839 2.70324e-05         61         99          9         70 7.07061e+02 1.69110e+03
     12735 2.52114e-05         62        100         10         72 7.34186e+02 1.72464e+03
     13631 2.32497e-05         63        102         10         73 7.48024e+02 1.75827e+03
     14592 2.10971e-05         64        104         10         74 7.61862e+02 1.79200e+03
     15537 1.88255e-05         65        106          9         74 7.61862e+02 1.82582e+03
     16482 1.62393e-05         66        108         10         76 7.88987e+02 1.85972e+03
     17505 1.51501e-05         67        110         11         78 8.17165e+02 1.89371e+03
     18528 1.40854e-05         68        112         10         78 8.17165e+02 1.92779e+03
     20576 1.24890e-05         69        114          9         78 8.17165e+02 1.96195e+03


==> serrwtpcount-3-04-0.5.dat <==
      Cost Error       Indices    I_lookups  Minimals   M_inserts  M_effort   M_bound
         1 5.46331e-01          1          0          0          1 0.00000e+00 3.20000e+01
         2 4.08589e-01          2          0          3          5 7.33594e+01 9.60000e+01
         3 3.17455e-01          3          3          3          6 1.05359e+02 1.72078e+02
         4 2.59987e-01          4          6          4          8 1.74510e+02 2.56000e+02
         5 2.25777e-01          5          9          6         11 2.97938e+02 3.45754e+02
         6 1.96391e-01          6         12          9         15 4.94726e+02 4.40156e+02
         7 1.79854e-01          7         16          8         15 4.94726e+02 5.38424e+02
         8 1.70931e-01          8         20          7         15 4.94726e+02 6.40000e+02
         9 1.61560e-01          9         25          7         16 5.42726e+02 7.44469e+02
        12 1.30081e-01         10         29          6         16 5.42726e+02 8.51508e+02
        13 1.23910e-01         11         32          9         20 7.39513e+02 9.60860e+02
        16 1.05455e-01         12         37          9         21 7.92664e+02 1.07231e+03
        17 1.01660e-01         13         40         12         25 1.01773e+03 1.18569e+03
        20 9.11520e-02         14         46         13         27 1.13786e+03 1.30085e+03
        21 8.78740e-02         15         49         16         31 1.39068e+03 1.41765e+03
        24 8.20457e-02         16         53         15         31 1.39068e+03 1.53600e+03
        25 8.02348e-02         17         56         18         35 1.65477e+03 1.65579e+03
        28 7.46439e-02         18         60         17         35 1.65477e+03 1.77694e+03
        31 6.91237e-02         19         66         16         35 1.65477e+03 1.89937e+03
        32 6.80493e-02         20         70         16         36 1.72017e+03 2.02302e+03
        35 6.47798e-02         21         74         15         36 1.72017e+03 2.14782e+03
        42 5.72528e-02         22         80         15         37 1.78417e+03 2.27372e+03
        45 5.38332e-02         23         83         17         40 1.98029e+03 2.40067e+03
        46 5.31401e-02         24         87         17         41 2.04701e+03 2.52863e+03
        49 5.10529e-02         25         93         17         42 2.11372e+03 2.65754e+03
        52 4.90527e-02         26         99         19         45 2.31756e+03 2.78738e+03
        55 4.70646e-02         27        105         19         46 2.38671e+03 2.91811e+03
        58 4.50487e-02         28        110         20         48 2.52614e+03 3.04970e+03
        65 4.01053e-02         29        114         20         49 2.59642e+03 3.18210e+03
        68 3.88351e-02         30        117         22         52 2.81042e+03 3.31531e+03
        71 3.76133e-02         31        123         24         55 3.03046e+03 3.44928e+03
        78 3.48406e-02         32        128         25         57 3.17997e+03 3.58400e+03
        81 3.41449e-02         33        131         27         60 3.40817e+03 3.71944e+03
        84 3.34519e-02         34        137         29         63 3.64133e+03 3.85558e+03
        91 3.19528e-02         35        143         31         66 3.87910e+03 3.99240e+03
        92 3.17345e-02         36        146         34         70 4.20328e+03 4.12988e+03
        95 3.10825e-02         37        150         33         70 4.20328e+03 4.26800e+03
        98 3.04726e-02         38        155         32         70 4.20328e+03 4.40674e+03
       105 2.90162e-02         39        160         31         70 4.20328e+03 4.54609e+03
       108 2.83921e-02         40        165         30         70 4.20328e+03 4.68603e+03
       115 2.69664e-02         41        169         29         70 4.20328e+03 4.82655e+03
       130 2.49912e-02         42        173         28         70 4.20328e+03 4.96764e+03
       133 2.45774e-02         43        176         29         72 4.35952e+03 5.10927e+03
       136 2.41920e-02         44        181         28         72 4.35952e+03 5.25144e+03
       143 2.32766e-02         45        186         27         72 4.35952e+03 5.39413e+03
       152 2.20546e-02         46        191         28         74 4.51417e+03 5.53734e+03
       155 2.16540e-02         47        197         31         78 4.82967e+03 5.68105e+03
       162 2.07660e-02         48        201         30         78 4.82967e+03 5.82525e+03
       165 2.05168e-02         49        205         29         78 4.82967e+03 5.96993e+03
       180 1.93375e-02         50        211         29         79 4.90818e+03 6.11508e+03
       187 1.87664e-02         51        214         30         81 5.06596e+03 6.26070e+03
       190 1.85251e-02         52        220         32         84 5.30594e+03 6.40677e+03
       199 1.77951e-02         53        225         31         84 5.30594e+03 6.55328e+03
       202 1.75466e-02         54        231         34         88 5.63011e+03 6.70022e+03
       209 1.69697e-02         55        235         33         88 5.63011e+03 6.84760e+03
       216 1.64019e-02         56        240         34         90 5.79358e+03 6.99539e+03
       223 1.58316e-02         57        245         34         91 5.87565e+03 7.14360e+03
       226 1.56811e-02         58        249         33         91 5.87565e+03 7.29221e+03
       229 1.55361e-02         59        255         33         92 5.95705e+03 7.44122e+03
       244 1.47968e-02         60        262         33         93 6.03845e+03 7.59061e+03
       247 1.46467e-02         61        265         35         96 6.28464e+03 7.74040e+03
       256 1.41974e-02         62        271         35         97 6.36736e+03 7.89056e+03
       263 1.38418e-02         63        277         38        101 6.70196e+03 8.04110e+03
       272 1.33929e-02         64        283         40        104 6.95740e+03 8.19200e+03
       279 1.30431e-02         65        289         43        108 7.30357e+03 8.34326e+03
       294 1.26166e-02         66        294         43        109 7.39092e+03 8.49488e+03
       301 1.24266e-02         67        297         45        112 7.65451e+03 8.64685e+03
       310 1.21838e-02         68        303         47        115 7.92112e+03 8.79916e+03
       317 1.19920e-02         69        309         50        119 8.28138e+03 8.95181e+03
       332 1.15814e-02         70        315         52        122 8.55499e+03 9.10480e+03
       347 1.11944e-02         71        319         51        122 8.55499e+03 9.25811e+03
       354 1.10099e-02         72        323         50        122 8.55499e+03 9.41175e+03
       361 1.08390e-02         73        327         49        122 8.55499e+03 9.56572e+03
       368 1.06739e-02         74        331         48        122 8.55499e+03 9.71999e+03
       399 1.01133e-02         75        335         47        122 8.55499e+03 9.87458e+03
       414 9.87040e-03         76        338         48        124 8.73419e+03 1.00295e+04
       417 9.82112e-03         77        343         49        126 8.91432e+03 1.01847e+04
       426 9.67441e-03         78        347         48        126 8.91432e+03 1.03402e+04
       429 9.62834e-03         79        353         51        130 9.27643e+03 1.04960e+04
       436 9.52117e-03         80        358         50        130 9.27643e+03 1.06521e+04
       445 9.38256e-03         81        363         49        130 9.27643e+03 1.08084e+04
       448 9.33722e-03         82        371         48        130 9.27643e+03 1.09651e+04
       463 9.10930e-03         83        375         47        130 9.27643e+03 1.11221e+04
       472 8.97098e-03         84        379         46        130 9.27643e+03 1.12793e+04
       475 8.92468e-03         85        385         45        130 9.27643e+03 1.14368e+04
       482 8.81932e-03         86        389         44        130 9.27643e+03 1.15945e+04
       503 8.49931e-03         87        393         43        130 9.27643e+03 1.17526e+04
       524 8.16880e-03         88        398         44        132 9.45165e+03 1.19109e+04
       533 8.02728e-03         89        404         46        135 9.71677e+03 1.20694e+04
       540 7.91854e-03         90        409         46        136 9.80564e+03 1.22283e+04
       571 7.57410e-03         91        413         45        136 9.80564e+03 1.23873e+04
       586 7.41188e-03         92        416         46        138 9.98289e+03 1.25467e+04
       601 7.26034e-03         93        421         47        140 1.01611e+04 1.27063e+04
       632 6.94667e-03         96        441         51        147 1.07927e+04 1.31865e+04
       684 6.43716e-03        100        460         48        148 1.08839e+04 1.38302e+04
       714 6.13903e-03        102        471         51        153 1.13363e+04 1.41534e+04
       752 5.85425e-03        104        480         50        154 1.14275e+04 1.44775e+04
       800 5.55748e-03        108        501         55        163 1.22553e+04 1.51284e+04
       842 5.31328e-03        112        527         56        168 1.27211e+04 1.57828e+04
       893 5.01954e-03        115        544         61        176 1.34763e+04 1.62757e+04
       945 4.76879e-03        117        555         64        181 1.39552e+04 1.66053e+04
      1006 4.53802e-03        120        568         67        187 1.45365e+04 1.71012e+04
      1070 4.30847e-03        124        593         70        194 1.52223e+04 1.77651e+04
      1136 4.08539e-03        128        616         75        203 1.61130e+04 1.84320e+04
      1214 3.87778e-03        130        624         73        203 1.61130e+04 1.87665e+04
      1276 3.74282e-03        132        632         75        207 1.65116e+04 1.91018e+04
      1358 3.58530e-03        136        648         71        207 1.65116e+04 1.97743e+04
      1424 3.45769e-03        138        658         71        209 1.67090e+04 2.01116e+04
      1509 3.29663e-03        143        683         74        217 1.75051e+04 2.09578e+04
      1614 3.10680e-03        148        708         70        218 1.76047e+04 2.18080e+04
      1719 2.93623e-03        151        722         70        221 1.79009e+04 2.23200e+04
      1781 2.84483e-03        153        730         72        225 1.82957e+04 2.26621e+04
      1927 2.65461e-03        159        761         71        230 1.87925e+04 2.36920e+04
      1996 2.56850e-03        162        777         72        234 1.91880e+04 2.42089e+04
      2134 2.40146e-03        170        826         73        243 2.00802e+04 2.55935e+04
      2297 2.22631e-03        175        850         71        246 2.03774e+04 2.64634e+04
      2374 2.15875e-03        178        863         74        252 2.09731e+04 2.69869e+04
      2539 2.03408e-03        183        893         77        260 2.17738e+04 2.78620e+04
      2674 1.93327e-03        188        926         83        271 2.28892e+04 2.87402e+04
      2835 1.82254e-03        193        957         88        281 2.39214e+04 2.96215e+04
      3023 1.71757e-03        197        977         96        293 2.51768e+04 3.03287e+04
      3193 1.63599e-03        201        993         92        293 2.51768e+04 3.10378e+04
      3359 1.56281e-03        207       1032         99        306 2.65469e+04 3.21048e+04
      3599 1.46796e-03        212       1065        104        316 2.76149e+04 3.29971e+04
      3787 1.41217e-03        216       1081        104        320 2.80455e+04 3.37129e+04
      3988 1.35766e-03        219       1095        103        322 2.82599e+04 3.42509e+04
      4241 1.29325e-03        226       1130        104        330 2.91180e+04 3.55098e+04
      4571 1.21458e-03        232       1161        103        335 2.96562e+04 3.65928e+04
      4759 1.17057e-03        236       1181        105        341 3.03018e+04 3.73169e+04
      5048 1.10708e-03        240       1200        107        347 3.09492e+04 3.80425e+04
      5392 1.04373e-03        246       1229        106        352 3.14898e+04 3.91337e+04
      5651 1.00107e-03        251       1255        107        358 3.21383e+04 4.00457e+04
      5990 9.51681e-04        258       1292        104        362 3.25687e+04 4.13263e+04
      6339 9.02003e-04        267       1337        102        369 3.33202e+04 4.29793e+04
      6712 8.49651e-04        275       1380        102        377 3.41803e+04 4.44545e+04
      7117 8.03567e-04        282       1418        104        386 3.51442e+04 4.57497e+04
      7510 7.63910e-04        289       1463        111        400 3.66588e+04 4.70489e+04
      7969 7.22729e-04        296       1507        112        408 3.75332e+04 4.83520e+04
      8489 6.76419e-04        303       1558        125        428 3.97401e+04 4.96589e+04
      8947 6.40060e-04        309       1587        129        438 4.08595e+04 5.07821e+04
      9514 6.01610e-04        314       1607        128        442 4.13079e+04 5.17202e+04
     10057 5.70346e-04        323       1663        133        456 4.28844e+04 5.34133e+04
     10649 5.41159e-04        331       1721        146        477 4.52826e+04 5.49232e+04
     11439 5.10946e-04        337       1747        142        479 4.55120e+04 5.60585e+04
     11905 4.93725e-04        343       1775        145        488 4.65466e+04 5.71963e+04
     12680 4.67412e-04        350       1808        141        491 4.68904e+04 5.85268e+04
     13418 4.43426e-04        356       1838        145        501 4.80361e+04 5.96698e+04
     14178 4.20416e-04        364       1888        152        516 4.97710e+04 6.11974e+04
     15043 3.97996e-04        371       1921        150        521 5.03497e+04 6.25374e+04
     15995 3.76789e-04        379       1961        150        529 5.12775e+04 6.40726e+04
     16803 3.60396e-04        387       2000        150        537 5.22049e+04 6.56116e+04
     17853 3.40459e-04        399       2064        144        543 5.28976e+04 6.79273e+04
     18899 3.22120e-04        411       2124        139        550 5.36992e+04 7.02514e+04
     19966 3.05673e-04        420       2176        143        563 5.51866e+04 7.19997e+04
     21188 2.88583e-04        428       2222        150        578 5.69173e+04 7.35576e+04
     22505 2.71590e-04        435       2256        152        587 5.79607e+04 7.49235e+04
     23744 2.56461e-04        446       2332        162        608 6.04166e+04 7.70752e+04
     25157 2.40742e-04        460       2425        170        630 6.30149e+04 7.98228e+04
     26747 2.25103e-04        469       2466        167        636 6.37239e+04 8.15943e+04
     28219 2.13139e-04        479       2527        173        652 6.56238e+04 8.35674e+04
     29904 2.01662e-04        493       2630        190        683 6.93496e+04 8.63377e+04
     31692 1.91462e-04        500       2664        191        691 7.03213e+04 8.77263e+04
     33591 1.81866e-04        511       2719        192        703 7.17821e+04 8.99129e+04
     35658 1.71949e-04        516       2741        191        707 7.22677e+04 9.09087e+04
     37788 1.62071e-04        526       2791        195        721 7.39711e+04 9.29035e+04
     40158 1.52602e-04        539       2874        202        741 7.64152e+04 9.55034e+04
     42193 1.45784e-04        547       2912        205        752 7.77669e+04 9.71069e+04
     44917 1.37954e-04        557       2963        204        761 7.88730e+04 9.91151e+04
     47498 1.30898e-04        572       3042        199        771 8.01005e+04 1.02135e+05
     50166 1.24464e-04        589       3125        188        777 8.08295e+04 1.05569e+05
     53382 1.17202e-04        602       3196        189        791 8.25262e+04 1.08202e+05
     56271 1.11318e-04        612       3255        200        812 8.50838e+04 1.10232e+05
     59669 1.05142e-04        621       3299        203        824 8.65565e+04 1.12063e+05
     63225 9.88629e-05        633       3373        211        844 8.90230e+04 1.14508e+05
     66917 9.28623e-05        649       3466        209        858 9.07581e+04 1.17776e+05
     70841 8.71881e-05        667       3589        217        884 9.39770e+04 1.21464e+05
     75067 8.20733e-05        683       3681        219        902 9.62157e+04 1.24751e+05
     79525 7.72628e-05        695       3753        226        921 9.85889e+04 1.27222e+05
     84270 7.28107e-05        711       3862        241        952 1.02495e+05 1.30525e+05
     89215 6.89952e-05        726       3960        251        977 1.05680e+05 1.33628e+05
     94448 6.52956e-05        734       3998        248        982 1.06318e+05 1.35287e+05
    100127 6.15080e-05        745       4054        259       1004 1.09133e+05 1.37570e+05


==> serrwtpcount-3-08-0.5.dat <==
      Cost Error       Indices    I_lookups  Minimals   M_inserts  M_effort   M_bound
         1 5.61089e-01          1          0          0          1 0.00000e+00 1.92000e+02
         2 4.31686e-01          2          0          7          9 9.79149e+02 5.12000e+02
         3 3.48895e-01          3          7          7         10 1.17115e+03 8.80313e+02
         4 2.98858e-01          4         14          8         12 1.56602e+03 1.28000e+03
         5 2.70343e-01          5         21         10         15 2.20291e+03 1.70302e+03
         6 2.46918e-01          6         28         13         19 3.13425e+03 2.14463e+03
         7 2.29885e-01          7         36         12         19 3.13425e+03 2.60170e+03
         8 2.16264e-01          8         43         16         24 4.38238e+03 3.07200e+03
         9 2.06658e-01          9         51         15         24 4.38238e+03 3.55388e+03
        10 1.99125e-01         10         58         20         30 5.99644e+03 4.04603e+03
        11 1.91331e-01         11         67         20         31 6.27754e+03 4.54744e+03
        14 1.66255e-01         12         75         19         31 6.27754e+03 5.05725e+03
        15 1.60028e-01         13         82         22         35 7.41017e+03 5.57477e+03
        16 1.55172e-01         14         89         28         42 9.51404e+03 6.09939e+03
        17 1.50185e-01         15         98         28         43 9.82495e+03 6.63061e+03
        20 1.35725e-01         16        106         28         44 1.01359e+04 7.16800e+03
        21 1.31930e-01         17        113         31         48 1.13979e+04 7.71116e+03
        22 1.28987e-01         18        120         38         56 1.40330e+04 8.25975e+03
        23 1.25983e-01         19        130         39         58 1.47119e+04 8.81348e+03
        24 1.22923e-01         20        139         40         60 1.53954e+04 9.37207e+03
        27 1.14592e-01         21        147         40         61 1.57382e+04 9.93527e+03
        28 1.12063e-01         22        154         43         65 1.71229e+04 1.05029e+04
        29 1.10335e-01         23        162         42         65 1.71229e+04 1.10747e+04
        30 1.08585e-01         24        172         44         68 1.81711e+04 1.16505e+04
        31 1.06817e-01         25        181         45         70 1.88761e+04 1.22302e+04
        34 1.02189e-01         26        189         45         71 1.92296e+04 1.28135e+04
        35 1.00775e-01         27        196         48         75 2.06554e+04 1.34004e+04
        38 9.64871e-02         28        204         47         75 2.06554e+04 1.39908e+04
        41 9.23831e-02         29        214         46         75 2.06554e+04 1.45844e+04
        42 9.13359e-02         30        222         46         76 2.10109e+04 1.51812e+04
        43 9.02778e-02         31        233         49         80 2.24443e+04 1.57811e+04
        44 8.92103e-02         32        243         51         83 2.35334e+04 1.63840e+04
        45 8.81363e-02         33        252         52         85 2.42648e+04 1.69898e+04
        48 8.53810e-02         34        260         52         86 2.46314e+04 1.75983e+04
        49 8.45338e-02         35        267         56         91 2.64813e+04 1.82096e+04
        50 8.36800e-02         36        275         55         91 2.64813e+04 1.88235e+04
        53 8.11060e-02         37        283         54         91 2.64813e+04 1.94400e+04
        60 7.53727e-02         38        293         54         92 2.68513e+04 2.00590e+04
        63 7.28699e-02         39        300         56         95 2.79663e+04 2.06804e+04
        64 7.22066e-02         40        308         56         96 2.83396e+04 2.13041e+04
        65 7.15380e-02         41        319         59        100 2.98423e+04 2.19302e+04
        66 7.08652e-02         42        329         61        103 3.09810e+04 2.25585e+04
        69 6.91681e-02         43        338         62        105 3.17446e+04 2.31891e+04
        70 6.86426e-02         44        345         66        110 3.36717e+04 2.38218e+04
        71 6.81159e-02         45        355         66        111 3.40599e+04 2.44565e+04
        72 6.75865e-02         46        363         65        111 3.40599e+04 2.50934e+04
        75 6.59964e-02         47        371         64        111 3.40599e+04 2.57322e+04
        78 6.44978e-02         48        381         66        114 3.52204e+04 2.63730e+04
        81 6.30343e-02         49        391         66        115 3.56086e+04 2.70157e+04
        84 6.15790e-02         50        400         67        117 3.63865e+04 2.76603e+04
        91 5.81448e-02         51        408         67        118 3.67761e+04 2.83068e+04
        92 5.77293e-02         52        415         69        121 3.79489e+04 2.89551e+04
        93 5.73109e-02         53        427         74        127 4.03218e+04 2.96051e+04
        94 5.68902e-02         54        438         77        131 4.19237e+04 3.02569e+04
        97 5.58392e-02         55        448         79        134 4.31340e+04 3.09104e+04
        98 5.55138e-02         56        455         83        139 4.51683e+04 3.15656e+04
        99 5.51879e-02         57        465         83        140 4.55774e+04 3.22224e+04
       100 5.48605e-02         58        473         82        140 4.55774e+04 3.28808e+04
       101 5.45321e-02         59        481         81        140 4.55774e+04 3.35409e+04
       104 5.35487e-02         60        489         80        140 4.55774e+04 3.42025e+04
       107 5.26264e-02         61        500         83        144 4.72072e+04 3.48656e+04
       110 5.17523e-02         62        510         85        147 4.84378e+04 3.55303e+04
       113 5.08789e-02         63        519         86        149 4.92614e+04 3.61964e+04
       120 4.89128e-02         64        527         86        150 4.96737e+04 3.68640e+04
       121 4.86660e-02         65        534         88        153 5.09139e+04 3.75331e+04
       122 4.84181e-02         66        546         93        159 5.34159e+04 3.82035e+04
       125 4.78034e-02         67        557         96        163 5.50997e+04 3.88754e+04
       126 4.76132e-02         68        564        100        168 5.72210e+04 3.95486e+04
       127 4.74225e-02         69        574        100        169 5.76471e+04 4.02232e+04
       128 4.72319e-02         70        584        100        170 5.80733e+04 4.08992e+04
       129 4.70407e-02         71        592         99        170 5.80733e+04 4.15765e+04
       130 4.68494e-02         72        600         98        170 5.80733e+04 4.22550e+04
       133 4.62786e-02         73        608         97        170 5.80733e+04 4.29349e+04
       136 4.57461e-02         74        619        100        174 5.97722e+04 4.36160e+04
       139 4.52308e-02         75        630        103        178 6.14821e+04 4.42983e+04
       142 4.47222e-02         76        640        105        181 6.27713e+04 4.49819e+04
       145 4.42151e-02         77        650        107        184 6.40656e+04 4.56667e+04
       148 4.37084e-02         78        659        108        186 6.49311e+04 4.63527e+04
       155 4.25988e-02         79        667        108        187 6.53643e+04 4.70399e+04
       156 4.24391e-02         80        674        111        191 6.71019e+04 4.77283e+04
       159 4.19652e-02         81        682        110        191 6.71019e+04 4.84178e+04
       162 4.15260e-02         82        691        109        191 6.71019e+04 4.91084e+04
       169 4.04943e-02         83        700        108        191 6.71019e+04 4.98002e+04
       170 4.03453e-02         84        709        107        191 6.71019e+04 5.04931e+04
       171 4.01958e-02         85        722        113        198 7.01457e+04 5.11871e+04
       174 3.97581e-02         86        734        118        204 7.27815e+04 5.18822e+04
       181 3.87765e-02         87        742        117        204 7.27815e+04 5.25783e+04
       182 3.86590e-02         88        750        116        204 7.27815e+04 5.32755e+04
       183 3.85415e-02         89        762        117        206 7.36617e+04 5.39738e+04
       184 3.84237e-02         90        772        117        207 7.41022e+04 5.46731e+04
       185 3.83060e-02         91        782        117        208 7.45427e+04 5.53734e+04
       186 3.81881e-02         92        791        117        209 7.49832e+04 5.60747e+04
       187 3.80699e-02         93        799        116        209 7.49832e+04 5.67771e+04
       190 3.77191e-02         94        807        115        209 7.49832e+04 5.74804e+04
       193 3.73928e-02         95        818        118        213 7.67436e+04 5.81847e+04
       196 3.70778e-02         96        829        121        217 7.85132e+04 5.88900e+04
       199 3.67716e-02         97        840        124        221 8.02920e+04 5.95963e+04
       202 3.64656e-02         98        850        126        224 8.16316e+04 6.03035e+04
       205 3.61597e-02         99        859        127        226 8.25269e+04 6.10116e+04
       206 3.60656e-02        100        867        127        227 8.29749e+04 6.17207e+04
       213 3.54039e-02        101        875        126        227 8.29749e+04 6.24307e+04
       228 3.39588e-02        102        882        129        231 8.47683e+04 6.31416e+04
       231 3.36625e-02        103        889        130        233 8.56679e+04 6.38534e+04
       234 3.33887e-02        104        898        129        233 8.56679e+04 6.45661e+04
       241 3.27470e-02        105        907        128        233 8.56679e+04 6.52797e+04
       242 3.26549e-02        106        916        129        235 8.65661e+04 6.59942e+04
       251 3.18158e-02        107        929        135        242 8.97268e+04 6.67096e+04
       254 3.15458e-02        108        939        138        246 9.15452e+04 6.74258e+04
       261 3.09572e-02        109        947        137        246 9.15452e+04 6.81429e+04
       262 3.08836e-02        110        955        136        246 9.15452e+04 6.88608e+04
       263 3.08100e-02        111        967        137        248 9.24544e+04 6.95795e+04
       264 3.07362e-02        112        978        138        250 9.33650e+04 7.02991e+04
       265 3.06624e-02        113        988        138        251 9.38206e+04 7.10195e+04
       266 3.05887e-02        114        998        138        252 9.42762e+04 7.17408e+04
       267 3.05149e-02        115       1007        138        253 9.47318e+04 7.24628e+04
       270 3.02962e-02        116       1015        137        253 9.47318e+04 7.31857e+04
       273 3.00933e-02        117       1026        140        257 9.65556e+04 7.39093e+04
       276 2.98977e-02        118       1037        143        261 9.83872e+04 7.46337e+04
       279 2.97053e-02        119       1048        146        265 1.00227e+05 7.53589e+04
       282 2.95141e-02        120       1059        149        269 1.02073e+05 7.60849e+04
       285 2.93230e-02        121       1070        153        274 1.04393e+05 7.68117e+04
       288 2.91319e-02        122       1080        155        277 1.05790e+05 7.75392e+04
       291 2.89409e-02        123       1089        156        279 1.06723e+05 7.82675e+04
       292 2.88821e-02        124       1097        156        280 1.07190e+05 7.89965e+04
       293 2.88232e-02        125       1105        155        280 1.07190e+05 7.97263e+04
       300 2.84126e-02        126       1113        154        280 1.07190e+05 8.04568e+04
       303 2.82352e-02        127       1120        157        284 1.09056e+05 8.11880e+04
       306 2.80571e-02        128       1130        157        285 1.09523e+05 8.19200e+04
       309 2.78929e-02        129       1140        156        285 1.09523e+05 8.26527e+04
       324 2.70575e-02        130       1149        156        286 1.09990e+05 8.33861e+04
       331 2.66619e-02        131       1156        157        288 1.10924e+05 8.41202e+04
       332 2.66053e-02        132       1166        159        291 1.12329e+05 8.48550e+04
       335 2.64396e-02        133       1180        166        299 1.16093e+05 8.55906e+04
       344 2.59453e-02        134       1189        165        299 1.16093e+05 8.63268e+04
       347 2.57794e-02        135       1199        168        303 1.17985e+05 8.70637e+04
       350 2.56149e-02        136       1207        167        303 1.17985e+05 8.78013e+04
       357 2.52324e-02        137       1215        166        303 1.17985e+05 8.85395e+04
       364 2.48630e-02        138       1224        167        305 1.18930e+05 8.92785e+04
       371 2.44992e-02        139       1233        167        306 1.19403e+05 9.00181e+04
       372 2.44527e-02        140       1241        166        306 1.19403e+05 9.07584e+04
       373 2.44061e-02        141       1254        168        309 1.20823e+05 9.14993e+04
       374 2.43595e-02        142       1266        169        311 1.21771e+05 9.22409e+04
       375 2.43129e-02        143       1277        170        313 1.22720e+05 9.29831e+04
       376 2.42664e-02        144       1287        170        314 1.23194e+05 9.37260e+04
       377 2.42199e-02        145       1296        170        315 1.23669e+05 9.44696e+04
       380 2.40930e-02        146       1305        170        316 1.24144e+05 9.52137e+04
       383 2.39709e-02        147       1316        173        320 1.26046e+05 9.59585e+04
       386 2.38510e-02        148       1327        176        324 1.27954e+05 9.67039e+04
       389 2.37327e-02        149       1338        179        328 1.29869e+05 9.74500e+04
       392 2.36143e-02        150       1349        183        333 1.32272e+05 9.81967e+04
       395 2.34959e-02        151       1359        185        336 1.33718e+05 9.89439e+04
       396 2.34596e-02        152       1368        186        338 1.34683e+05 9.96918e+04
       397 2.34233e-02        153       1376        185        338 1.34683e+05 1.00440e+05
       398 2.33870e-02        154       1384        184        338 1.34683e+05 1.01189e+05
       401 2.32792e-02        155       1392        183        338 1.34683e+05 1.01939e+05
       408 2.30263e-02        156       1403        183        339 1.35165e+05 1.02689e+05
       411 2.29171e-02        157       1410        186        343 1.37094e+05 1.03440e+05
       414 2.28158e-02        158       1420        185        343 1.37094e+05 1.04192e+05
       417 2.27149e-02        159       1430        185        344 1.37576e+05 1.04944e+05
       424 2.24796e-02        160       1439        185        345 1.38059e+05 1.05697e+05
       427 2.23810e-02        161       1449        187        348 1.39508e+05 1.06450e+05
       430 2.22826e-02        162       1460        187        349 1.39991e+05 1.07204e+05
       445 2.17856e-02        163       1469        187        350 1.40475e+05 1.07958e+05
       448 2.16863e-02        164       1476        189        353 1.41927e+05 1.08713e+05
       451 2.15883e-02        165       1486        189        354 1.42411e+05 1.09468e+05
       460 2.12931e-02        166       1494        188        354 1.42411e+05 1.10224e+05
       463 2.11942e-02        167       1504        191        358 1.44350e+05 1.10981e+05
       470 2.09632e-02        168       1512        190        358 1.44350e+05 1.11738e+05
       479 2.06764e-02        169       1522        192        361 1.45806e+05 1.12496e+05
       486 2.04569e-02        170       1532        195        365 1.47753e+05 1.13254e+05
       493 2.02390e-02        171       1541        195        366 1.48240e+05 1.14013e+05
       494 2.02108e-02        172       1549        194        366 1.48240e+05 1.14772e+05
       495 2.01826e-02        173       1564        197        370 1.50191e+05 1.15532e+05
       496 2.01543e-02        174       1577        199        373 1.51657e+05 1.16293e+05
       497 2.01261e-02        175       1589        200        375 1.52636e+05 1.17054e+05
       498 2.00979e-02        176       1600        201        377 1.53615e+05 1.17815e+05
       499 2.00698e-02        177       1611        202        379 1.54596e+05 1.18577e+05
       502 1.99966e-02        178       1620        202        380 1.55087e+05 1.19340e+05
       505 1.99247e-02        179       1631        205        384 1.57052e+05 1.20103e+05
       508 1.98535e-02        180       1642        208        388 1.59022e+05 1.20866e+05
       511 1.97824e-02        181       1654        212        393 1.61493e+05 1.21630e+05
       514 1.97113e-02        182       1666        217        399 1.64470e+05 1.22395e+05
       517 1.96402e-02        183       1677        221        404 1.66960e+05 1.23160e+05
       518 1.96184e-02        184       1687        223        407 1.68457e+05 1.23925e+05
       519 1.95966e-02        185       1698        223        408 1.68957e+05 1.24692e+05
       520 1.95749e-02        186       1706        222        408 1.68957e+05 1.25458e+05
       521 1.95531e-02        187       1714        221        408 1.68957e+05 1.26225e+05
       522 1.95314e-02        188       1722        220        408 1.68957e+05 1.26993e+05
       525 1.94668e-02        189       1730        219        408 1.68957e+05 1.27761e+05
       528 1.94021e-02        190       1743        221        411 1.70452e+05 1.28529e+05
       531 1.93374e-02        191       1754        221        412 1.70951e+05 1.29298e+05
       538 1.91856e-02        192       1764        220        412 1.70951e+05 1.30068e+05
       541 1.91251e-02        193       1771        223        416 1.72947e+05 1.30838e+05
       544 1.90649e-02        194       1782        223        417 1.73447e+05 1.31609e+05
       551 1.89249e-02        195       1791        223        418 1.73947e+05 1.32379e+05
       554 1.88664e-02        196       1801        225        421 1.75447e+05 1.33151e+05
       557 1.88080e-02        197       1812        226        423 1.76448e+05 1.33923e+05
       560 1.87507e-02        198       1821        226        424 1.76949e+05 1.34695e+05
       575 1.84635e-02        199       1830        226        425 1.77450e+05 1.35468e+05
       578 1.84057e-02        200       1837        228        428 1.78954e+05 1.36241e+05
       603 1.79252e-02        205       1881        227        432 1.80958e+05 1.40115e+05
       633 1.73735e-02        209       1922        238        447 1.88512e+05 1.43222e+05
       670 1.67144e-02        212       1947        236        448 1.89018e+05 1.45556e+05
       708 1.61168e-02        224       2075        252        476 2.03223e+05 1.54934e+05
       772 1.53372e-02        238       2217        258        496 2.13461e+05 1.65950e+05
       802 1.49855e-02        244       2273        260        504 2.17570e+05 1.70694e+05
       843 1.45140e-02        251       2335        267        518 2.24775e+05 1.76247e+05
       894 1.39519e-02        258       2400        275        533 2.32542e+05 1.81817e+05
       951 1.33768e-02        269       2518        277        546 2.39300e+05 1.90606e+05
      1002 1.28804e-02        272       2545        279        551 2.41899e+05 1.93011e+05
      1062 1.23822e-02        294       2779        303        597 2.66023e+05 2.10733e+05
      1151 1.17443e-02        307       2906        313        620 2.78193e+05 2.21278e+05
      1189 1.14806e-02        313       2964        325        638 2.87778e+05 2.26162e+05
      1262 1.09891e-02        322       3049        331        653 2.95805e+05 2.33508e+05
      1354 1.04209e-02        334       3176        337        671 3.05484e+05 2.43338e+05
      1414 1.00737e-02        348       3310        343        691 3.16264e+05 2.54857e+05
      1503 9.67144e-03        369       3542        369        738 3.41780e+05 2.72233e+05
      1586 9.32275e-03        378       3628        384        762 3.54931e+05 2.79714e+05
      1687 8.92512e-03        393       3791        402        795 3.73139e+05 2.92226e+05
      1782 8.57871e-03        404       3893        397        801 3.76459e+05 3.01435e+05
      1884 8.22588e-03        414       3992        412        826 3.90318e+05 3.09831e+05
      2002 7.90354e-03        448       4365        446        894 4.28372e+05 3.38540e+05
      2114 7.62729e-03        460       4480        463        923 4.44768e+05 3.48731e+05
      2241 7.33506e-03        475       4638        475        950 4.60115e+05 3.61510e+05
      2375 7.03962e-03        489       4771        470        959 4.65233e+05 3.73477e+05
      2515 6.74531e-03        499       4863        474        973 4.73191e+05 3.82047e+05
      2661 6.49546e-03        537       5292        515       1052 5.18462e+05 4.14780e+05
      2819 6.25977e-03        549       5408        532       1081 5.35236e+05 4.25169e+05
      2987 6.02638e-03        573       5662        548       1121 5.58497e+05 4.46019e+05
      3165 5.79336e-03        591       5841        547       1138 5.68405e+05 4.61718e+05
      3354 5.56110e-03        606       5996        557       1163 5.82982e+05 4.74839e+05
      3569 5.31331e-03        623       6175        569       1192 5.99939e+05 4.89751e+05
      3759 5.12010e-03        651       6479        596       1247 6.32291e+05 5.14405e+05
      3989 4.91402e-03        669       6665        617       1286 6.55375e+05 5.30313e+05
      4221 4.71803e-03        697       6956        633       1330 6.81528e+05 5.55147e+05
      4472 4.51620e-03        718       7165        640       1358 6.98226e+05 5.73841e+05
      4739 4.31845e-03        737       7361        651       1388 7.16154e+05 5.90804e+05
      5019 4.13032e-03        763       7665        683       1446 7.50968e+05 6.14089e+05
      5318 3.96296e-03        798       8031        707       1505 7.86607e+05 6.45563e+05
      5635 3.80086e-03        839       8473        737       1576 8.29751e+05 6.82612e+05
      5968 3.64347e-03        870       8804        755       1625 8.59683e+05 7.10748e+05
      6321 3.48954e-03        889       8986        763       1652 8.76224e+05 7.28043e+05
      6684 3.34195e-03        916       9302        799       1715 9.14968e+05 7.52685e+05
      7092 3.20190e-03        964       9799        821       1785 9.58264e+05 7.96674e+05
      7531 3.06777e-03       1001      10233        874       1875 1.01433e+06 8.30732e+05
      7951 2.94917e-03       1031      10553        891       1922 1.04377e+06 8.58441e+05
      8456 2.81679e-03       1060      10826        890       1950 1.06133e+06 8.85302e+05
      8932 2.70134e-03       1098      11257        922       2020 1.10535e+06 9.20610e+05
      9449 2.59426e-03       1144      11763        956       2100 1.15591e+06 9.63513e+05
     10002 2.49388e-03       1191      12315       1020       2211 1.22663e+06 1.00753e+06
     10633 2.39149e-03       1236      12770       1027       2263 1.25992e+06 1.04983e+06
     11225 2.30013e-03       1266      13075       1035       2301 1.28426e+06 1.07811e+06
     11899 2.20147e-03       1304      13495       1063       2367 1.32667e+06 1.11403e+06
     12590 2.10938e-03       1337      13856       1076       2413 1.35629e+06 1.14531e+06
     13366 2.01681e-03       1386      14411       1136       2522 1.42682e+06 1.19189e+06
     14130 1.93559e-03       1442      15027       1176       2618 1.48940e+06 1.24532e+06
     14988 1.85181e-03       1490      15509       1179       2669 1.52270e+06 1.29128e+06
     15850 1.77191e-03       1536      16029       1219       2755 1.57902e+06 1.33546e+06
     16793 1.69396e-03       1575      16464       1240       2815 1.61843e+06 1.37301e+06
     17798 1.61958e-03       1635      17147       1294       2929 1.69363e+06 1.43096e+06
     18870 1.55024e-03       1713      18020       1351       3064 1.78331e+06 1.50660e+06
     19958 1.48686e-03       1771      18626       1370       3141 1.83460e+06 1.56305e+06
     21141 1.42188e-03       1820      19169       1416       3236 1.89810e+06 1.61089e+06
     22394 1.35961e-03       1877      19809       1446       3323 1.95646e+06 1.66668e+06
     23721 1.29962e-03       1925      20357       1508       3433 2.03057e+06 1.71379e+06
     25135 1.24364e-03       2007      21292       1558       3565 2.12003e+06 1.79452e+06
     26611 1.19125e-03       2075      22010       1578       3653 2.17980e+06 1.86171e+06
     28219 1.13759e-03       2145      22773       1621       3766 2.25682e+06 1.93109e+06
     29895 1.08743e-03       2213      23565       1660       3873 2.32999e+06 1.99868e+06
     31657 1.04014e-03       2279      24346       1743       4022 2.43232e+06 2.06447e+06
     33522 9.97516e-04       2403      25744       1796       4199 2.55454e+06 2.18856e+06
     35533 9.56340e-04       2460      26367       1838       4298 2.62314e+06 2.24579e+06
     37586 9.16519e-04       2535      27191       1880       4415 2.70450e+06 2.32129e+06
     39893 8.75336e-04       2594      27849       1902       4496 2.76095e+06 2.38083e+06
     42194 8.36659e-04       2660      28594       1967       4627 2.85247e+06 2.44758e+06
     44680 7.99493e-04       2762      29799       2033       4795 2.97038e+06 2.55103e+06
     47324 7.65290e-04       2878      31109       2112       4990 3.10784e+06 2.66910e+06
     50125 7.31886e-04       2971      32138       2158       5129 3.20625e+06 2.76407e+06
     53136 6.99225e-04       3050      32988       2174       5224 3.27363e+06 2.84496e+06
     56306 6.67124e-04       3128      33880       2236       5364 3.37315e+06 2.92501e+06
     59625 6.37399e-04       3260      35461       2324       5584 3.53020e+06 3.06089e+06
     63102 6.10438e-04       3385      36851       2402       5787 3.67581e+06 3.19001e+06
     66875 5.83435e-04       3486      38006       2464       5950 3.79315e+06 3.29466e+06
     70810 5.57519e-04       3576      38959       2482       6058 3.87106e+06 3.38813e+06
     75005 5.31562e-04       3654      39855       2561       6215 3.98459e+06 3.46931e+06
     79436 5.06966e-04       3792      41568       2677       6469 4.16916e+06 3.61332e+06
     84172 4.84289e-04       3933      43158       2752       6685 4.32685e+06 3.76093e+06
     89151 4.62683e-04       4081      44890       2838       6919 4.49834e+06 3.91638e+06
     94451 4.41817e-04       4195      46112       2870       7065 4.60558e+06 4.03645e+06
    100082 4.21494e-04       4307      47421       2953       7260 4.74920e+06 4.15470e+06


==> serrwtpcount-3-16-0.5.dat <==
      Cost Error       Indices    I_lookups  Minimals   M_inserts  M_effort   M_bound
         1 5.62048e-01          1          0          0          1 0.00000e+00 1.02400e+03
         2 4.33164e-01          2          0         15         17 1.13280e+04 2.56000e+03
         3 3.50866e-01          3         15         15         18 1.23520e+04 4.28925e+03
         4 3.01242e-01          4         30         16         20 1.44224e+04 6.14400e+03
         5 2.73023e-01          5         45         18         23 1.76238e+04 8.09207e+03
         6 2.49887e-01          6         60         21         27 2.20837e+04 1.01145e+04
         7 2.33098e-01          7         76         20         27 2.20837e+04 1.21988e+04
         8 2.19698e-01          8         91         24         32 2.78704e+04 1.43360e+04
         9 2.10265e-01          9        107         23         32 2.78704e+04 1.65195e+04
        10 2.02877e-01         10        122         28         38 3.51278e+04 1.87441e+04
        11 1.95245e-01         11        139         28         39 3.63715e+04 2.10058e+04
        14 1.70786e-01         12        155         27         39 3.63715e+04 2.33010e+04
        15 1.64741e-01         13        170         30         43 4.13702e+04 2.56271e+04
        16 1.60035e-01         14        185         36         50 5.04825e+04 2.79816e+04
        17 1.55212e-01         15        202         36         51 5.18161e+04 3.03625e+04
        20 1.41291e-01         16        218         36         52 5.31497e+04 3.27680e+04
        21 1.37655e-01         17        233         39         56 5.85423e+04 3.51966e+04
        22 1.34842e-01         18        248         46         64 6.96853e+04 3.76470e+04
        23 1.31976e-01         19        266         47         66 7.25371e+04 4.01179e+04
        24 1.29062e-01         20        283         48         68 7.54042e+04 4.26083e+04
        27 1.21167e-01         21        299         48         69 7.68415e+04 4.51171e+04
        28 1.18782e-01         22        314         51         73 8.26352e+04 4.76435e+04
        29 1.16627e-01         23        330         50         73 8.26352e+04 5.01867e+04
        30 1.14971e-01         24        345         58         82 9.59518e+04 5.27460e+04
        31 1.13295e-01         25        363         60         85 1.00488e+05 5.53207e+04
        32 1.11604e-01         26        380         61         87 1.03531e+05 5.79101e+04
        35 1.07190e-01         27        396         61         88 1.05055e+05 6.05138e+04
        36 1.05845e-01         28        411         64         92 1.11187e+05 6.31311e+04
        39 1.01778e-01         29        427         63         92 1.11187e+05 6.57617e+04
        42 9.79021e-02         30        445         62         92 1.11187e+05 6.84049e+04
        43 9.65983e-02         31        461         62         93 1.12717e+05 7.10605e+04
        44 9.55989e-02         32        476         71        103 1.28271e+05 7.37280e+04
        45 9.45901e-02         33        495         74        107 1.34619e+05 7.64070e+04
        46 9.35734e-02         34        513         76        110 1.39417e+05 7.90973e+04
        47 9.25516e-02         35        530         77        112 1.42631e+05 8.17984e+04
        50 8.99360e-02         36        546         77        113 1.44240e+05 8.45100e+04
        51 8.91333e-02         37        561         81        118 1.52331e+05 8.72319e+04
        52 8.83253e-02         38        577         80        118 1.52331e+05 8.99638e+04
        55 8.58944e-02         39        593         79        118 1.52331e+05 9.27055e+04
        62 8.05117e-02         40        611         79        119 1.53950e+05 9.54565e+04
        63 7.97203e-02         41        626         81        122 1.58819e+05 9.82169e+04
        66 7.73621e-02         42        641         91        133 1.76959e+05 1.00986e+05
        67 7.67386e-02         43        657         91        134 1.78630e+05 1.03764e+05
        68 7.61109e-02         44        676         94        138 1.85333e+05 1.06551e+05
        69 7.54798e-02         45        694         96        141 1.90391e+05 1.09346e+05
        70 7.48472e-02         46        711         97        143 1.93774e+05 1.12149e+05
        73 7.32450e-02         47        727         97        144 1.95467e+05 1.14961e+05
        74 7.27498e-02         48        742        101        149 2.03971e+05 1.17780e+05
        75 7.22538e-02         49        760        101        150 2.05679e+05 1.20607e+05
        76 7.17557e-02         50        776        100        150 2.05679e+05 1.23441e+05
        79 7.02624e-02         51        792         99        150 2.05679e+05 1.26283e+05
        82 6.88590e-02         52        810        101        153 2.10793e+05 1.29132e+05
        83 6.83971e-02         53        828        101        154 2.12501e+05 1.31988e+05
        86 6.70210e-02         54        843        112        166 2.33229e+05 1.34852e+05
        89 6.56562e-02         55        860        113        168 2.36724e+05 1.37722e+05
        96 6.24518e-02         56        876        113        169 2.38473e+05 1.40598e+05
        97 6.20658e-02         57        891        115        172 2.43731e+05 1.43482e+05
        98 6.16775e-02         58        911        120        178 2.54311e+05 1.46371e+05
        99 6.12873e-02         59        930        123        182 2.61414e+05 1.49267e+05
       100 6.08958e-02         60        948        125        185 2.66764e+05 1.52170e+05
       101 6.05041e-02         61        965        126        187 2.70339e+05 1.55078e+05
       104 5.95186e-02         62        981        126        188 2.72129e+05 1.57993e+05
       105 5.92139e-02         63        996        130        193 2.81103e+05 1.60914e+05
       106 5.89090e-02         64       1014        130        194 2.82903e+05 1.63840e+05
       107 5.86028e-02         65       1030        129        194 2.82903e+05 1.66772e+05
       108 5.82960e-02         66       1046        128        194 2.82903e+05 1.69710e+05
       111 5.73786e-02         67       1062        127        194 2.82903e+05 1.72654e+05
       114 5.65202e-02         68       1081        130        198 2.90089e+05 1.75603e+05
       115 5.62391e-02         69       1099        132        201 2.95499e+05 1.78557e+05
       118 5.54233e-02         70       1114        144        214 3.19189e+05 1.81517e+05
       121 5.46099e-02         71       1131        145        216 3.22867e+05 1.84482e+05
       128 5.27858e-02         72       1147        145        217 3.24708e+05 1.87452e+05
       129 5.25576e-02         73       1162        147        220 3.30237e+05 1.90427e+05
       130 5.23285e-02         74       1182        152        226 3.41348e+05 1.93408e+05
       131 5.20988e-02         75       1201        155        230 3.48794e+05 1.96393e+05
       132 5.18687e-02         76       1219        157        233 3.54396e+05 1.99384e+05
       133 5.16391e-02         77       1236        158        235 3.58138e+05 2.02379e+05
       136 5.10640e-02         78       1252        158        236 3.60010e+05 2.05379e+05
       137 5.08863e-02         79       1267        162        241 3.69394e+05 2.08384e+05
       138 5.07082e-02         80       1285        162        242 3.71275e+05 2.11393e+05
       139 5.05303e-02         81       1303        162        243 3.73156e+05 2.14407e+05
       140 5.03519e-02         82       1319        161        243 3.73156e+05 2.17426e+05
       141 5.01735e-02         83       1335        160        243 3.73156e+05 2.20449e+05
       144 4.96417e-02         84       1351        159        243 3.73156e+05 2.23476e+05
       147 4.91465e-02         85       1370        162        247 3.80668e+05 2.26508e+05
       148 4.89850e-02         86       1389        165        251 3.88206e+05 2.29545e+05
       151 4.85049e-02         87       1404        178        265 4.14836e+05 2.32585e+05
       154 4.80317e-02         88       1422        180        268 4.20589e+05 2.35630e+05
       157 4.75607e-02         89       1440        182        271 4.26355e+05 2.38679e+05
       160 4.70907e-02         90       1457        183        273 4.30205e+05 2.41732e+05
       167 4.60643e-02         91       1473        183        274 4.32131e+05 2.44790e+05
       168 4.59169e-02         92       1488        186        278 4.39847e+05 2.47851e+05
       171 4.54799e-02         93       1504        185        278 4.39847e+05 2.50916e+05
       174 4.50756e-02         94       1521        184        278 4.39847e+05 2.53986e+05
       181 4.41285e-02         95       1538        183        278 4.39847e+05 2.57059e+05
       182 4.39921e-02         96       1555        182        278 4.39847e+05 2.60136e+05
       183 4.38552e-02         97       1576        188        285 4.53357e+05 2.63217e+05
       184 4.37180e-02         98       1596        193        291 4.65002e+05 2.66302e+05
       185 4.35806e-02         99       1615        196        295 4.72796e+05 2.69390e+05
       186 4.34432e-02        100       1633        198        298 4.78655e+05 2.72483e+05
       187 4.33062e-02        101       1650        199        300 4.82567e+05 2.75579e+05
       190 4.29009e-02        102       1666        199        301 4.84524e+05 2.78678e+05
       197 4.19942e-02        103       1682        198        301 4.84524e+05 2.81782e+05
       200 4.16414e-02        104       1698        197        301 4.84524e+05 2.84889e+05
       201 4.15322e-02        105       1713        201        306 4.94308e+05 2.87999e+05
       202 4.14229e-02        106       1733        202        308 4.98231e+05 2.91113e+05
       203 4.13136e-02        107       1751        202        309 5.00193e+05 2.94230e+05
       204 4.12043e-02        108       1769        202        310 5.02155e+05 2.97351e+05
       205 4.10949e-02        109       1786        202        311 5.04118e+05 3.00475e+05
       206 4.09853e-02        110       1802        201        311 5.04118e+05 3.03603e+05
       207 4.08757e-02        111       1818        200        311 5.04118e+05 3.06734e+05
       210 4.05497e-02        112       1834        199        311 5.04118e+05 3.09868e+05
       213 4.02468e-02        113       1853        202        315 5.11956e+05 3.13006e+05
       214 4.01483e-02        114       1872        205        319 5.19816e+05 3.16147e+05
       217 3.98555e-02        115       1887        219        334 5.49516e+05 3.19291e+05
       220 3.95713e-02        116       1906        222        338 5.57494e+05 3.22439e+05
       223 3.92875e-02        117       1924        224        341 5.63490e+05 3.25589e+05
       226 3.90042e-02        118       1941        225        343 5.67493e+05 3.28743e+05
       227 3.89171e-02        119       1957        225        344 5.69495e+05 3.31900e+05
       234 3.83056e-02        120       1973        224        344 5.69495e+05 3.35060e+05
       249 3.69763e-02        121       1988        227        348 5.77506e+05 3.38223e+05
       252 3.67048e-02        122       2003        228        350 5.81518e+05 3.41389e+05
       255 3.64542e-02        123       2020        227        350 5.81518e+05 3.44558e+05
       262 3.58684e-02        124       2037        226        350 5.81518e+05 3.47730e+05
       263 3.57844e-02        125       2054        227        352 5.85527e+05 3.50905e+05
       264 3.57003e-02        126       2075        233        359 5.99597e+05 3.54083e+05
       265 3.56161e-02        127       2095        238        365 6.11709e+05 3.57264e+05
       274 3.48495e-02        128       2114        241        369 6.19809e+05 3.60448e+05
       275 3.47634e-02        129       2132        244        373 6.27927e+05 3.63635e+05
       276 3.46773e-02        130       2150        246        376 6.34027e+05 3.66824e+05
       277 3.45915e-02        131       2167        247        378 6.38098e+05 3.70017e+05
       280 3.43437e-02        132       2183        247        379 6.40134e+05 3.73212e+05
       287 3.38047e-02        133       2199        246        379 6.40134e+05 3.76410e+05
       290 3.35859e-02        134       2215        245        379 6.40134e+05 3.79611e+05
       291 3.35182e-02        135       2230        249        384 6.50316e+05 3.82815e+05
       292 3.34504e-02        136       2250        250        386 6.54395e+05 3.86021e+05
       293 3.33826e-02        137       2269        251        388 6.58478e+05 3.89230e+05
       294 3.33148e-02        138       2287        251        389 6.60521e+05 3.92442e+05
       295 3.32471e-02        139       2305        251        390 6.62563e+05 3.95656e+05
       296 3.31793e-02        140       2322        251        391 6.64605e+05 3.98874e+05
       297 3.31114e-02        141       2338        250        391 6.64605e+05 4.02093e+05
       298 3.30436e-02        142       2354        249        391 6.64605e+05 4.05316e+05
       301 3.28421e-02        143       2370        248        391 6.64605e+05 4.08541e+05
       304 3.26553e-02        144       2389        251        395 6.72765e+05 4.11768e+05
       305 3.25946e-02        145       2408        254        399 6.80942e+05 4.14998e+05
       308 3.24144e-02        146       2423        269        415 7.13858e+05 4.18231e+05
       311 3.22373e-02        147       2442        272        419 7.22136e+05 4.21466e+05
       314 3.20615e-02        148       2461        275        423 7.30431e+05 4.24704e+05
       317 3.18859e-02        149       2480        279        428 7.40824e+05 4.27944e+05
       320 3.17105e-02        150       2498        281        431 7.47071e+05 4.31187e+05
       323 3.15354e-02        151       2515        282        433 7.51240e+05 4.34432e+05
       324 3.14815e-02        152       2531        282        434 7.53325e+05 4.37679e+05
       325 3.14276e-02        153       2547        281        434 7.53325e+05 4.40929e+05
       332 3.10520e-02        154       2563        280        434 7.53325e+05 4.44182e+05
       335 3.08901e-02        155       2578        283        438 7.61662e+05 4.47437e+05
       338 3.07277e-02        156       2596        283        439 7.63749e+05 4.50694e+05
       341 3.05780e-02        157       2614        282        439 7.63749e+05 4.53953e+05
       356 2.98191e-02        158       2631        282        440 7.65834e+05 4.57215e+05
       363 2.94612e-02        159       2646        283        442 7.70005e+05 4.60480e+05
       364 2.94101e-02        160       2664        285        445 7.76268e+05 4.63746e+05
       365 2.93589e-02        161       2686        292        453 7.93015e+05 4.67015e+05
       366 2.93077e-02        162       2707        298        460 8.07726e+05 4.70286e+05
       367 2.92564e-02        163       2727        303        466 8.20377e+05 4.73560e+05
       368 2.92051e-02        164       2746        306        470 8.28830e+05 4.76835e+05
       369 2.91539e-02        165       2764        308        473 8.35179e+05 4.80113e+05
       370 2.91029e-02        166       2781        309        475 8.39415e+05 4.83394e+05
       373 2.89517e-02        167       2797        309        476 8.41534e+05 4.86676e+05
       382 2.85017e-02        168       2814        308        476 8.41534e+05 4.89961e+05
       385 2.83510e-02        169       2832        311        480 8.50011e+05 4.93248e+05
       388 2.82018e-02        170       2848        310        480 8.50011e+05 4.96537e+05
       395 2.78554e-02        171       2864        309        480 8.50011e+05 4.99828e+05
       402 2.75217e-02        172       2881        310        482 8.54249e+05 5.03121e+05
       409 2.71941e-02        173       2898        310        483 8.56369e+05 5.06417e+05
       412 2.70582e-02        174       2914        309        483 8.56369e+05 5.09714e+05
       413 2.70161e-02        175       2929        313        488 8.66975e+05 5.13014e+05
       414 2.69740e-02        176       2950        315        491 8.73348e+05 5.16316e+05
       415 2.69319e-02        177       2970        316        493 8.77601e+05 5.19620e+05
       416 2.68898e-02        178       2989        317        495 8.81856e+05 5.22926e+05
       417 2.68477e-02        179       3007        317        496 8.83984e+05 5.26234e+05
       418 2.68057e-02        180       3025        317        497 8.86112e+05 5.29545e+05
       419 2.67636e-02        181       3042        317        498 8.88240e+05 5.32857e+05
       420 2.67215e-02        182       3059        317        499 8.90369e+05 5.36171e+05
       421 2.66794e-02        183       3075        316        499 8.90369e+05 5.39488e+05
       422 2.66373e-02        184       3091        315        499 8.90369e+05 5.42806e+05
       425 2.65125e-02        185       3107        314        499 8.90369e+05 5.46126e+05
       428 2.63968e-02        186       3126        317        503 8.98874e+05 5.49449e+05
       431 2.62856e-02        187       3145        320        507 9.07393e+05 5.52773e+05
       434 2.61765e-02        188       3164        323        511 9.15926e+05 5.56099e+05
       437 2.60689e-02        189       3183        326        515 9.24473e+05 5.59428e+05
       440 2.59613e-02        190       3202        330        520 9.35177e+05 5.62758e+05
       443 2.58538e-02        191       3220        332        523 9.41609e+05 5.66090e+05
       446 2.57466e-02        192       3237        333        525 9.45900e+05 5.69424e+05
       447 2.57135e-02        193       3253        333        526 9.48046e+05 5.72760e+05
       448 2.56804e-02        194       3269        332        526 9.48046e+05 5.76098e+05
       449 2.56474e-02        195       3285        331        526 9.48046e+05 5.79438e+05
       452 2.55493e-02        196       3301        330        526 9.48046e+05 5.82780e+05
       459 2.53194e-02        197       3320        330        527 9.50189e+05 5.86123e+05
       462 2.52204e-02        198       3335        333        531 9.58767e+05 5.89469e+05
       465 2.51285e-02        199       3353        332        531 9.58767e+05 5.92816e+05
       468 2.50370e-02        200       3371        332        532 9.60912e+05 5.96165e+05
       475 2.48241e-02        201       3388        332        533 9.63057e+05 5.99517e+05
       476 2.47938e-02        202       3406        334        536 9.69496e+05 6.02869e+05
       477 2.47635e-02        203       3428        341        544 9.86705e+05 6.06224e+05
       478 2.47331e-02        204       3449        347        551 1.00181e+06 6.09581e+05
       479 2.47027e-02        205       3469        352        557 1.01480e+06 6.12939e+05
       480 2.46724e-02        206       3488        355        561 1.02347e+06 6.16299e+05
       481 2.46420e-02        207       3506        357        564 1.02998e+06 6.19661e+05
       482 2.46119e-02        208       3523        358        566 1.03433e+06 6.23025e+05
       485 2.45220e-02        209       3539        358        567 1.03650e+06 6.26391e+05
       488 2.44323e-02        210       3558        358        568 1.03867e+06 6.29758e+05
       503 2.39807e-02        211       3575        358        569 1.04085e+06 6.33127e+05
       506 2.38906e-02        212       3590        360        572 1.04737e+06 6.36498e+05
       509 2.38019e-02        213       3608        360        573 1.04954e+06 6.39870e+05
       518 2.35349e-02        214       3624        359        573 1.04954e+06 6.43245e+05
       521 2.34456e-02        215       3642        362        577 1.05824e+06 6.46621e+05
       528 2.32373e-02        216       3658        361        577 1.05824e+06 6.49998e+05
       537 2.29793e-02        217       3676        363        580 1.06478e+06 6.53378e+05
       544 2.27823e-02        218       3694        366        584 1.07349e+06 6.56759e+05
       551 2.25871e-02        219       3711        366        585 1.07567e+06 6.60142e+05
       554 2.25054e-02        220       3727        365        585 1.07567e+06 6.63526e+05
       555 2.24801e-02        221       3742        369        590 1.08658e+06 6.66912e+05
       556 2.24547e-02        222       3765        372        594 1.09533e+06 6.70300e+05
       557 2.24294e-02        223       3786        374        597 1.10189e+06 6.73690e+05
       558 2.24041e-02        224       3806        375        599 1.10627e+06 6.77081e+05
       559 2.23788e-02        225       3825        376        601 1.11065e+06 6.80474e+05
       560 2.23535e-02        226       3844        377        603 1.11503e+06 6.83868e+05
       561 2.23282e-02        227       3862        377        604 1.11723e+06 6.87264e+05
       562 2.23029e-02        228       3880        377        605 1.11942e+06 6.90662e+05
       563 2.22776e-02        229       3897        377        606 1.12161e+06 6.94061e+05
       564 2.22523e-02        230       3914        377        607 1.12380e+06 6.97462e+05
       596 2.15398e-02        242       4132        402        644 1.20530e+06 7.38397e+05
       631 2.08726e-02        255       4358        404        659 1.23852e+06 7.82991e+05
       671 2.01704e-02        269       4616        438        707 1.34580e+06 8.31289e+05
       713 1.94589e-02        275       4721        447        722 1.37955e+06 8.52071e+05
       760 1.87061e-02        280       4803        451        731 1.39986e+06 8.69427e+05
       801 1.81027e-02        299       5147        461        760 1.46546e+06 9.35674e+05
       847 1.75268e-02        317       5468        478        795 1.54510e+06 9.98846e+05
       904 1.69108e-02        330       5717        518        848 1.66670e+06 1.04471e+06
       950 1.64240e-02        340       5884        519        859 1.69211e+06 1.08011e+06
      1004 1.58827e-02        346       5993        533        879 1.73841e+06 1.10141e+06
      1060 1.53538e-02        368       6397        549        917 1.82680e+06 1.17982e+06
      1143 1.46237e-02        377       6547        546        923 1.84077e+06 1.21204e+06
      1189 1.42411e-02        389       6773        580        969 1.94837e+06 1.25512e+06
      1261 1.37324e-02        421       7371        631       1052 2.14455e+06 1.37066e+06
      1347 1.31822e-02        433       7578        637       1070 2.18744e+06 1.41422e+06
      1417 1.27520e-02        443       7753        651       1094 2.24479e+06 1.45062e+06
      1510 1.22191e-02        472       8293        681       1153 2.38659e+06 1.55664e+06
      1596 1.17643e-02        480       8428        680       1160 2.40345e+06 1.58600e+06
      1679 1.13553e-02        509       8950        707       1216 2.53890e+06 1.69285e+06
      1783 1.09360e-02        539       9515        765       1304 2.75365e+06 1.80402e+06
      1887 1.05501e-02        551       9726        783       1334 2.82739e+06 1.84867e+06
      2006 1.01404e-02        586      10382        822       1408 3.01032e+06 1.97942e+06
      2116 9.79081e-03        600      10628        825       1425 3.05246e+06 2.03195e+06
      2239 9.42029e-03        621      11019        867       1488 3.20934e+06 2.11095e+06
      2382 9.05824e-03        672      11976        934       1606 3.50579e+06 2.30391e+06
      2513 8.76553e-03        689      12276        959       1648 3.61212e+06 2.36855e+06
      2669 8.44401e-03        727      13002       1004       1731 3.82344e+06 2.51359e+06
      2827 8.13599e-03        745      13318       1005       1750 3.87196e+06 2.58256e+06
      3003 7.81231e-03        769      13756       1046       1815 4.03837e+06 2.67476e+06
      3163 7.55079e-03        821      14757       1123       1944 4.37107e+06 2.87547e+06
      3388 7.24154e-03        854      15341       1147       2001 4.51917e+06 3.00348e+06
      3565 7.01619e-03        895      16144       1210       2105 4.79096e+06 3.16317e+06
      3760 6.78402e-03        924      16669       1224       2148 4.90381e+06 3.27655e+06
      3995 6.52516e-03        953      17202       1273       2226 5.10917e+06 3.39026e+06
      4218 6.29318e-03        990      17873       1281       2271 5.22803e+06 3.53581e+06
      4483 6.04472e-03       1033      18726       1369       2402 5.57596e+06 3.70561e+06
      4734 5.82940e-03       1070      19370       1394       2464 5.74153e+06 3.85225e+06
      5014 5.61386e-03       1124      20421       1469       2593 6.08796e+06 4.06710e+06
      5319 5.39520e-03       1157      21033       1493       2650 6.24166e+06 4.19887e+06
      5626 5.18872e-03       1216      22101       1534       2750 6.51234e+06 4.43532e+06
      5973 4.97570e-03       1251      22795       1608       2859 6.80854e+06 4.57610e+06
      6311 4.78947e-03       1311      23913       1658       2969 7.10922e+06 4.81825e+06
      6686 4.60845e-03       1376      25192       1767       3143 7.58782e+06 5.08174e+06
      7081 4.43463e-03       1429      26165       1794       3223 7.80892e+06 5.29742e+06
      7501 4.26483e-03       1509      27665       1862       3371 8.21979e+06 5.62435e+06
      7957 4.09656e-03       1543      28311       1928       3471 8.49844e+06 5.76377e+06
      8418 3.93909e-03       1608      29569       2009       3617 8.90756e+06 6.03108e+06
      8914 3.78942e-03       1702      31400       2140       3842 9.54217e+06 6.41935e+06
      9443 3.64757e-03       1761      32504       2185       3946 9.83707e+06 6.66404e+06
     10037 3.50005e-03       1831      33848       2263       4094 1.02584e+07 6.95530e+06
     10594 3.37378e-03       1896      35035       2308       4204 1.05724e+07 7.22664e+06
     11241 3.23841e-03       1973      36530       2405       4378 1.10715e+07 7.54913e+06
     11892 3.11686e-03       2053      38104       2529       4582 1.16596e+07 7.88537e+06
     12596 3.00015e-03       2157      40085       2615       4772 1.22106e+07 8.32419e+06
     13341 2.88850e-03       2274      42312       2711       4985 1.28314e+07 8.82007e+06
     14145 2.77979e-03       2324      43252       2770       5094 1.31499e+07 9.03267e+06
     14972 2.67413e-03       2417      45077       2893       5310 1.37841e+07 9.42916e+06
     15913 2.56422e-03       2494      46490       2936       5430 1.41376e+07 9.75844e+06
     16814 2.46776e-03       2610      48764       3079       5689 1.49042e+07 1.02561e+07
     17797 2.37133e-03       2693      50381       3205       5898 1.55257e+07 1.06134e+07
     18839 2.27949e-03       2821      52808       3270       6091 1.61020e+07 1.11663e+07
     19967 2.18885e-03       2921      54845       3435       6356 1.68963e+07 1.15997e+07
     21147 2.10081e-03       3039      57018       3504       6543 1.74594e+07 1.21127e+07
     22396 2.01818e-03       3192      60035       3687       6879 1.84760e+07 1.27805e+07
     23717 1.93775e-03       3288      61901       3811       7099 1.91446e+07 1.32008e+07
     25149 1.86006e-03       3456      65128       3918       7374 1.99839e+07 1.39389e+07
     26614 1.78875e-03       3599      67999       4129       7728 2.10691e+07 1.45696e+07
     28204 1.71678e-03       3715      70163       4206       7921 2.16631e+07 1.50827e+07
     29865 1.64927e-03       3894      73694       4404       8298 2.28288e+07 1.58771e+07
     31629 1.58312e-03       4001      75760       4511       8512 2.34930e+07 1.63534e+07
     33498 1.52009e-03       4203      79730       4700       8903 2.47117e+07 1.72555e+07
     35486 1.45985e-03       4378      83227       4922       9300 2.59546e+07 1.80399e+07
     37600 1.40053e-03       4512      85739       4991       9503 2.65925e+07 1.86423e+07
     39833 1.34433e-03       4721      89928       5231       9952 2.80090e+07 1.95848e+07
     42185 1.29039e-03       4876      92886       5358      10234 2.89021e+07 2.02860e+07
     44727 1.23813e-03       5135      97996       5600      10735 3.04959e+07 2.14617e+07
     47357 1.19049e-03       5348     102303       5885      11233 3.20878e+07 2.24322e+07
     50126 1.14453e-03       5505     105274       5975      11480 3.28802e+07 2.31496e+07
     53091 1.09917e-03       5736     109959       6244      11980 3.44905e+07 2.42081e+07
     56239 1.05452e-03       5897     113060       6390      12287 3.54826e+07 2.49478e+07
     59575 1.01056e-03       6140     117921       6647      12787 3.71047e+07 2.60674e+07
     63098 9.69318e-04       6400     123037       6867      13267 3.86674e+07 2.72693e+07
     66905 9.29557e-04       6663     128145       7081      13744 4.02268e+07 2.84890e+07
     70797 8.92546e-04       6947     133937       7404      14351 4.22197e+07 2.98104e+07
     74997 8.56262e-04       7178     138383       7582      14760 4.35674e+07 3.08884e+07
     79434 8.20755e-04       7448     143892       7904      15352 4.55259e+07 3.21518e+07
     84149 7.87095e-04       7814     151209       8272      16086 4.79640e+07 3.38702e+07
     89128 7.55413e-04       8101     156692       8420      16521 4.94146e+07 3.52221e+07
     94448 7.24595e-04       8437     163509       8769      17206 5.17071e+07 3.68096e+07
    100007 6.95143e-04       8693     168529       9009      17702 5.33729e+07 3.80225e+07


==> serrwtpcull-3-01-0.1-clean.dat <==
      Cost Error
         1 1.97083e-01
         2 4.94610e-02
         5 1.56695e-02
        12 5.23877e-03
        27 1.76137e-03
        58 5.82126e-04
       121 2.02018e-04
       249 7.68133e-05
       504 2.61159e-05
      1016 9.51241e-06
      2039 3.26533e-06
      4087 1.14901e-06


==> serrwtpcull-3-01-0.9-clean.dat <==
      Cost Error
         1 5.16432e-01
         2 1.46952e-01
         5 4.69624e-02
        12 1.57146e-02
        27 5.28404e-03
        58 1.74638e-03
       121 6.06053e-04
       249 2.30440e-04
       504 7.83477e-05
      1016 2.85372e-05
      2039 9.79599e-06
      4087 3.44738e-06


==> serrwtpcull-3-02-0.1-clean.dat <==
      Cost Error
         1 2.06665e-01
         2 8.03830e-02
         3 5.31840e-02
         6 2.52296e-02
         7 2.23377e-02
        10 1.69387e-02
        17 8.34919e-03
        24 6.98155e-03
        27 6.35794e-03
        30 5.69156e-03
        45 2.85474e-03
        60 2.41035e-03
        67 2.23282e-03
        74 2.04733e-03
       105 1.19964e-03
       114 9.76510e-04
       145 8.29427e-04
       160 7.71974e-04
       175 7.12282e-04
       238 4.58787e-04
       259 4.02953e-04
       280 3.38172e-04
       343 2.92767e-04
       374 2.74348e-04
       405 2.55360e-04
       533 1.74466e-04
       578 1.58329e-04
       623 1.40394e-04
       672 1.22283e-04
       800 1.07692e-04
      1055 8.00024e-05
      1118 7.26210e-05
      1181 6.47226e-05
      1274 5.98274e-05
      1367 5.45078e-05
      1472 4.93973e-05
      1832 3.75185e-05
      2344 2.86089e-05
      2472 2.62014e-05
      2600 2.36528e-05
      2789 2.22193e-05
      2978 2.06906e-05
      3195 1.91785e-05
      3637 1.57571e-05
      4149 1.38358e-05
      5172 1.05796e-05
      5427 9.60229e-06
      5682 8.55640e-06
      6450 7.60438e-06
      7332 6.69509e-06
      8262 5.60087e-06
      9285 4.86802e-06
     11333 3.79381e-06


==> serrwtpcull-3-02-0.9-clean.dat <==
      Cost Error
         1 6.68984e-01
         2 5.12717e-01
         3 3.10360e-01
         4 2.01623e-01
         7 1.61381e-01
        10 1.14965e-01
        13 9.38779e-02
        16 6.72727e-02
        23 5.52276e-02
        30 4.19190e-02
        37 3.62265e-02
        44 2.96684e-02
        53 2.32605e-02
        68 1.93917e-02
        83 1.52145e-02
        98 1.34809e-02
       113 1.15506e-02
       134 9.95776e-03
       155 8.06048e-03
       186 6.79953e-03
       217 5.46071e-03
       248 4.91633e-03
       279 4.32248e-03
       324 3.85390e-03
       369 3.32119e-03
       418 2.75268e-03
       481 2.35717e-03
       544 1.94572e-03
       607 1.78229e-03
       670 1.60773e-03
       763 1.46620e-03
       856 1.30986e-03
       961 1.15307e-03
      1066 9.71328e-04
      1194 8.40692e-04
      1322 7.06684e-04
      1450 6.54247e-04
      1578 5.98939e-04
      1767 5.58395e-04
      1956 5.14775e-04
      2173 4.70258e-04
      2390 4.21073e-04
      2615 3.66232e-04
      2870 3.14234e-04
      3380 2.38917e-04
      3635 2.16151e-04
      4019 2.03040e-04
      4844 1.76104e-04
      5285 1.62124e-04
      5750 1.46224e-04
      6727 1.11658e-04
      7239 9.46252e-05
      8263 8.10569e-05
      9028 7.58203e-05
     10689 6.61453e-05
     11585 6.18173e-05
     13491 5.23053e-05
     14436 4.69793e-05
     16482 3.45207e-05
     18528 2.94962e-05
     20064 2.78729e-05
     23385 2.45192e-05
     25170 2.27686e-05
     29010 1.98629e-05


==> serrwtpcull-3-04-0.1-clean.dat <==
      Cost Error
         1 2.07691e-01
         2 8.30837e-02
         3 5.71981e-02
         6 3.28724e-02
         7 2.67841e-02
         8 2.40808e-02
        11 1.91815e-02
        12 1.82101e-02
        19 1.07002e-02
        20 1.00369e-02
        23 8.92278e-03
        30 7.65888e-03
        33 7.09532e-03
        36 6.50520e-03
        51 4.25253e-03
        52 4.08725e-03
        53 3.91539e-03
        56 3.63574e-03
        63 3.33622e-03
        66 3.20916e-03
        69 3.08201e-03
        84 2.67584e-03
        85 2.64996e-03
        92 2.48964e-03
        99 2.32481e-03
       130 1.62897e-03
       139 1.47248e-03
       140 1.45465e-03
       147 1.38104e-03
       150 1.35059e-03
       153 1.32047e-03
       156 1.28976e-03
       159 1.25838e-03
       174 1.16210e-03
       175 1.15616e-03
       182 1.11995e-03
       189 1.08407e-03
       220 9.53788e-04
       235 9.04293e-04
       250 8.53925e-04
       259 8.25117e-04
       260 8.21948e-04
       323 6.15525e-04
       326 6.08954e-04
       329 6.02338e-04
       350 5.60997e-04
       371 5.16458e-04
       386 4.93391e-04
       393 4.84968e-04
       400 4.76695e-04
       407 4.68309e-04
       414 4.59793e-04
       417 4.56348e-04
       420 4.52997e-04
       423 4.49634e-04
       454 4.19186e-04
       469 4.08067e-04
       484 3.97108e-04
       493 3.90972e-04
       494 3.90304e-04
       503 3.84263e-04
       566 3.44996e-04
       597 3.29517e-04
       756 2.52534e-04
       759 2.50941e-04
       804 2.29336e-04
       894 2.04626e-04
      1012 1.76184e-04
      1130 1.58156e-04
      1341 1.36746e-04
      1425 1.29680e-04
      1698 1.06086e-04
      1833 9.41631e-05
      2088 8.03995e-05
      2325 7.14252e-05
      2514 6.47634e-05
      2832 5.74988e-05
      3199 5.08865e-05
      3864 4.22572e-05
      4082 3.93767e-05
      4536 3.39515e-05
      5106 2.97171e-05
      5791 2.60178e-05
      6513 2.25717e-05
      7460 1.96720e-05
      8914 1.63193e-05
      9169 1.57037e-05
     10006 1.38997e-05
     11350 1.19200e-05
     12605 1.06670e-05
     14549 9.12086e-06
     15965 8.12553e-06
     17929 7.10124e-06
     20562 6.13889e-06
     22408 5.49070e-06
     25475 4.72921e-06
     28419 4.20092e-06


==> serrwtpcull-3-04-0.5-clean.dat <==
      Cost Error
         1 5.46331e-01
         2 4.08589e-01
         3 3.17455e-01
         4 2.59987e-01
         5 2.25777e-01
         6 1.96391e-01
         7 1.79854e-01
         8 1.70931e-01
         9 1.61560e-01
        12 1.30081e-01
        13 1.23910e-01
        16 1.05455e-01
        17 1.01660e-01
        20 9.11520e-02
        21 8.78740e-02
        24 8.20457e-02
        25 8.02348e-02
        28 7.46439e-02
        31 6.91237e-02
        32 6.80493e-02
        35 6.47798e-02
        42 5.72528e-02
        45 5.38332e-02
        46 5.31401e-02
        49 5.10529e-02
        52 4.90527e-02
        55 4.70646e-02
        58 4.50487e-02
        65 4.01053e-02
        68 3.88351e-02
        71 3.76133e-02
        78 3.48406e-02
        81 3.41449e-02
        84 3.34519e-02
        91 3.19528e-02
        92 3.17345e-02
        95 3.10825e-02
        98 3.04726e-02
       105 2.90162e-02
       108 2.83921e-02
       115 2.69664e-02
       130 2.49912e-02
       133 2.45774e-02
       136 2.41920e-02
       143 2.32766e-02
       152 2.20546e-02
       155 2.16540e-02
       162 2.07660e-02
       165 2.05168e-02
       180 1.93375e-02
       187 1.87664e-02
       190 1.85251e-02
       199 1.77951e-02
       202 1.75466e-02
       209 1.69697e-02
       216 1.64019e-02
       223 1.58316e-02
       226 1.56811e-02
       229 1.55361e-02
       244 1.47968e-02
       247 1.46467e-02
       256 1.41974e-02
       263 1.38418e-02
       272 1.33929e-02
       279 1.30431e-02
       294 1.26166e-02
       301 1.24266e-02
       310 1.21838e-02
       317 1.19920e-02
       332 1.15814e-02
       347 1.11944e-02
       354 1.10099e-02
       361 1.08390e-02
       368 1.06739e-02
       399 1.01133e-02
       414 9.87040e-03
       417 9.82112e-03
       426 9.67441e-03
       429 9.62834e-03
       436 9.52117e-03
       445 9.38256e-03
       448 9.33722e-03
       463 9.10930e-03
       472 8.97098e-03
       475 8.92468e-03
       482 8.81932e-03
       503 8.49931e-03
       524 8.16880e-03
       533 8.02728e-03
       540 7.91854e-03
       571 7.57410e-03
       586 7.41188e-03
       632 6.94667e-03
       714 6.13903e-03
       800 5.55748e-03
       893 5.01954e-03
      1006 4.53802e-03
      1136 4.08539e-03
      1276 3.74282e-03
      1424 3.45769e-03
      1614 3.10680e-03
      1781 2.84483e-03
      1996 2.56850e-03
      2297 2.22631e-03
      2539 2.03408e-03
      2835 1.82254e-03
      3193 1.63599e-03
      3599 1.46796e-03
      3988 1.35766e-03
      4571 1.21458e-03
      5048 1.10708e-03
      5651 1.00107e-03
      6339 9.02003e-04
      7117 8.03567e-04
      7969 7.22729e-04
      8947 6.40060e-04
     10057 5.70346e-04
     11439 5.10946e-04
     12680 4.67412e-04
     14178 4.20416e-04
     15995 3.76789e-04
     17853 3.40459e-04
     19966 3.05673e-04
     22505 2.71590e-04
     25157 2.40742e-04
     28219 2.13139e-04
     31692 1.91462e-04
     35658 1.71949e-04
     40158 1.52602e-04
     44917 1.37954e-04
     50166 1.24464e-04
     56271 1.11318e-04
     63225 9.88629e-05
     70841 8.71881e-05
     79525 7.72628e-05
     89215 6.89952e-05
    100127 6.15080e-05


==> serrwtpcull-3-04-0.9-clean.dat <==
      Cost Error
         1 8.14059e-01
         2 7.41583e-01
         3 6.69517e-01
         4 5.97120e-01
         5 5.23332e-01
         6 4.89782e-01
         7 4.57422e-01
         8 4.26132e-01
         9 3.92370e-01
        10 3.59206e-01
        11 3.26424e-01
        12 3.11948e-01
        13 2.98296e-01
        14 2.85425e-01
        15 2.73297e-01
        18 2.56462e-01
        21 2.40709e-01
        24 2.25946e-01
        25 2.20877e-01
        28 2.06677e-01
        31 2.00067e-01
        34 1.93414e-01
        37 1.87041e-01
        40 1.80780e-01
        43 1.74629e-01
        46 1.68423e-01
        49 1.62140e-01
        52 1.55756e-01
        55 1.49467e-01
        58 1.43214e-01
        61 1.37191e-01
        64 1.31038e-01
        67 1.28219e-01
        70 1.25413e-01
        73 1.22614e-01
        76 1.19896e-01
        79 1.17190e-01
        82 1.14550e-01
        85 1.11926e-01
        88 1.09375e-01
        91 1.06823e-01
        94 1.04352e-01
        97 1.01884e-01
       100 9.94117e-02
       107 9.47723e-02
       114 9.05120e-02
       121 8.65988e-02
       128 8.30039e-02
       131 8.19175e-02
       134 8.08458e-02
       137 7.97865e-02
       140 7.87373e-02
       147 7.69933e-02
       154 7.52603e-02
       161 7.36152e-02
       168 7.20245e-02
       175 7.04749e-02
       182 6.89356e-02
       189 6.74030e-02
       196 6.58740e-02
       203 6.43886e-02
       210 6.29451e-02
       217 6.15809e-02
       224 6.02201e-02
       233 5.84755e-02
       242 5.68966e-02
       251 5.54679e-02
       260 5.40068e-02
       269 5.26856e-02
       278 5.14954e-02
       285 5.07734e-02
       292 5.00620e-02
       299 4.93596e-02
       306 4.86805e-02
       313 4.80117e-02
       320 4.73675e-02
       327 4.67296e-02
       334 4.61180e-02
       341 4.55134e-02
       348 4.49318e-02
       355 4.43583e-02
       362 4.37914e-02
       377 4.26255e-02
       386 4.19600e-02
       395 4.13004e-02
       404 4.06479e-02
       419 3.95474e-02
       428 3.89004e-02
       437 3.82733e-02
       446 3.76527e-02
       461 3.66094e-02
       470 3.59945e-02
       479 3.53830e-02
       488 3.47924e-02
       503 3.37990e-02
       512 3.32139e-02
       521 3.26319e-02
       530 3.20540e-02
       537 3.17704e-02
       544 3.14925e-02
       551 3.12196e-02
       558 3.09509e-02
       573 3.04563e-02
       588 2.99680e-02
       633 2.86374e-02
       714 2.63904e-02
       813 2.38860e-02
       897 2.22873e-02
      1002 2.04945e-02
      1134 1.86942e-02
      1286 1.70753e-02
      1422 1.59670e-02
      1600 1.45725e-02
      1789 1.32089e-02
      2024 1.18599e-02
      2268 1.08448e-02
      2518 1.00206e-02
      2824 9.15996e-03
      3183 8.34808e-03
      3550 7.59424e-03
      4021 6.80354e-03
      4480 6.30172e-03
      5032 5.76574e-03
      5633 5.22490e-03
      6317 4.72880e-03
      7136 4.25979e-03
      7964 3.88723e-03
      8930 3.54427e-03
     10013 3.22847e-03
     11291 2.89097e-03
     12701 2.57954e-03
     14131 2.37619e-03
     15925 2.15205e-03
     17833 1.94423e-03
     19994 1.76366e-03
     22459 1.58723e-03
     25192 1.43743e-03
     28337 1.30229e-03
     31699 1.18115e-03
     35515 1.05166e-03
     39937 9.41981e-04
     44708 8.58900e-04
     50147 7.73812e-04
     56367 6.93092e-04
     63109 6.23923e-04
     70906 5.61529e-04
     79492 5.06306e-04
     89388 4.53416e-04
    100084 4.03436e-04


==> serrwtpcull-3-08-0.1-clean.dat <==
      Cost Error
         1 2.07702e-01
         2 8.31105e-02
         3 5.72372e-02
         6 3.29406e-02
         7 2.68677e-02
         8 2.41738e-02
        11 1.92981e-02
        12 1.83329e-02
        19 1.09079e-02
        20 1.02581e-02
        23 9.17090e-03
        24 8.97069e-03
        31 7.71464e-03
        34 7.15548e-03
        37 6.57076e-03
        52 4.35218e-03
        53 4.19084e-03
        54 4.02340e-03
        57 3.75181e-03
        58 3.70309e-03
        65 3.40949e-03
        68 3.28527e-03
        71 3.16119e-03
        86 2.76666e-03
        87 2.74164e-03
        88 2.71644e-03
        95 2.56029e-03
       102 2.40031e-03
       133 1.73503e-03
       136 1.67307e-03
       145 1.52113e-03
       146 1.50387e-03
       147 1.49175e-03
       154 1.42006e-03
       157 1.39047e-03
       160 1.36123e-03
       163 1.33146e-03
       166 1.30108e-03
       181 1.20822e-03
       182 1.20250e-03
       183 1.19675e-03
       184 1.19099e-03
       191 1.15588e-03
       198 1.12115e-03
       229 9.95732e-04
       232 9.85071e-04
       247 9.37230e-04
       262 8.88731e-04
       271 8.61089e-04
       272 8.58053e-04
       335 6.62968e-04
       336 6.60223e-04
       343 6.44221e-04
       346 6.37734e-04
       349 6.31394e-04
       352 6.25016e-04
       355 6.18586e-04
       376 5.78408e-04
       397 5.35320e-04
       412 5.13102e-04
       413 5.11756e-04
       414 5.10408e-04
       415 5.09059e-04
       422 5.00899e-04
       429 4.92894e-04
       436 4.84788e-04
       443 4.76566e-04
       446 4.73243e-04
       449 4.70013e-04
       452 4.66773e-04
       483 4.37519e-04
       486 4.35099e-04
       501 4.24397e-04
       516 4.13871e-04
       525 4.07988e-04
       526 4.07347e-04
       527 4.06706e-04
       536 4.00912e-04
       599 3.63449e-04
       630 3.48790e-04
       661 3.34067e-04
       799 2.71896e-04
       802 2.70412e-04
       920 2.28244e-04
      1002 2.06432e-04
      1130 1.79753e-04
      1281 1.59718e-04
      1465 1.43043e-04
      1822 1.14089e-04
      1831 1.13309e-04
      2020 9.90927e-05
      2298 8.52920e-05
      2587 7.49400e-05
      2838 6.71084e-05
      3167 6.03286e-05
      3597 5.30550e-05
      4224 4.56447e-05
      4483 4.24541e-05
      5073 3.61298e-05
      5726 3.17200e-05
      6473 2.79199e-05
      7325 2.41413e-05
      8435 2.09916e-05
      8940 1.97961e-05
     10005 1.75760e-05
     11229 1.51082e-05
     12802 1.29772e-05
     14410 1.14773e-05
     16035 1.02595e-05
     17884 9.01973e-06
     20149 7.89465e-06
     23586 6.67386e-06


==> serrwtpcull-3-08-0.9-clean.dat <==
      Cost Error
         1 9.16499e-01
         2 8.86837e-01
         3 8.59206e-01
         4 8.33504e-01
         5 8.09633e-01
         6 7.87495e-01
         7 7.66995e-01
         8 7.48040e-01
         9 7.30539e-01
        10 7.19418e-01
        11 7.09239e-01
        12 6.99931e-01
        13 6.90502e-01
        14 6.81885e-01
        15 6.73164e-01
        16 6.65196e-01
        17 6.57135e-01
        18 6.48980e-01
        19 6.41531e-01
        20 6.33999e-01
        21 6.26383e-01
        22 6.19427e-01
        23 6.12394e-01
        24 6.05284e-01
        25 5.98097e-01
        26 5.91531e-01
        27 5.84894e-01
        28 5.78187e-01
        29 5.72066e-01
        30 5.65881e-01
        31 5.59630e-01
        32 5.53933e-01
        33 5.48178e-01
        34 5.42937e-01
        35 5.37646e-01
        36 5.32833e-01
        37 5.28457e-01
        38 5.24293e-01
        39 5.20510e-01
        40 5.17075e-01
        41 5.13618e-01
        42 5.10478e-01
        43 5.07322e-01
        44 5.04147e-01
        45 5.01265e-01
        46 4.98367e-01
        47 4.95453e-01
        48 4.92524e-01
        49 4.89864e-01
        50 4.87191e-01
        51 4.84504e-01
        52 4.81804e-01
        53 4.79090e-01
        54 4.76625e-01
        55 4.74148e-01
        56 4.71660e-01
        57 4.69158e-01
        58 4.66644e-01
        59 4.64118e-01
        60 4.61824e-01
        61 4.59520e-01
        62 4.57206e-01
        63 4.54880e-01
        64 4.52543e-01
        65 4.50195e-01
        66 4.48064e-01
        67 4.45923e-01
        68 4.43773e-01
        69 4.41614e-01
        70 4.39444e-01
        71 4.37265e-01
        72 4.35287e-01
        73 4.33301e-01
        74 4.31307e-01
        75 4.29303e-01
        76 4.27291e-01
        77 4.25271e-01
        78 4.23439e-01
        79 4.21599e-01
        80 4.19752e-01
        81 4.17897e-01
        82 4.16036e-01
        85 4.10919e-01
        86 4.09210e-01
        87 4.07494e-01
        88 4.05772e-01
        89 4.04043e-01
        90 4.02476e-01
        91 4.00904e-01
        92 3.99327e-01
        95 3.94647e-01
        96 3.93202e-01
        97 3.91752e-01
       100 3.87558e-01
       101 3.86169e-01
       102 3.84839e-01
       103 3.83578e-01
       106 3.79805e-01
       107 3.78586e-01
       108 3.77431e-01
       109 3.76272e-01
       112 3.72879e-01
       113 3.71821e-01
       114 3.70761e-01
       115 3.69699e-01
       118 3.66646e-01
       119 3.65676e-01
       120 3.64705e-01
       121 3.63731e-01
       122 3.62754e-01
       123 3.61776e-01
       126 3.59015e-01
       127 3.58122e-01
       128 3.57228e-01
       129 3.56332e-01
       130 3.55433e-01
       131 3.54533e-01
       134 3.52036e-01
       135 3.51216e-01
       136 3.50394e-01
       137 3.49569e-01
       138 3.48744e-01
       139 3.47916e-01
       140 3.47087e-01
       141 3.46256e-01
       142 3.45504e-01
       143 3.44751e-01
       144 3.43996e-01
       145 3.43240e-01
       146 3.42482e-01
       147 3.41723e-01
       148 3.40962e-01
       149 3.40273e-01
       150 3.39584e-01
       151 3.38893e-01
       152 3.38201e-01
       153 3.37508e-01
       154 3.36813e-01
       155 3.36117e-01
       156 3.35420e-01
       159 3.33513e-01
       160 3.32879e-01
       161 3.32243e-01
       162 3.31607e-01
       163 3.30970e-01
       164 3.30331e-01
       165 3.29691e-01
       166 3.29051e-01
       169 3.27158e-01
       172 3.25396e-01
       173 3.24809e-01
       174 3.24223e-01
       175 3.23635e-01
       176 3.23046e-01
       177 3.22456e-01
       178 3.21866e-01
       179 3.21274e-01
       182 3.19569e-01
       185 3.17942e-01
       186 3.17402e-01
       187 3.16860e-01
       188 3.16318e-01
       189 3.15775e-01
       190 3.15232e-01
       193 3.13626e-01
       196 3.12051e-01
       199 3.10504e-01
       202 3.08995e-01
       203 3.08494e-01
       204 3.07992e-01
       205 3.07489e-01
       206 3.06986e-01
       207 3.06482e-01
       210 3.04992e-01
       213 3.03566e-01
       216 3.02163e-01
       219 3.00765e-01
       220 3.00301e-01
       221 2.99836e-01
       222 2.99371e-01
       225 2.97997e-01
       228 2.96649e-01
       231 2.95327e-01
       234 2.94026e-01
       237 2.92732e-01
       238 2.92302e-01
       239 2.91872e-01
       242 2.90582e-01
       245 2.89306e-01
       248 2.88055e-01
       249 2.87643e-01
       252 2.86439e-01
       255 2.85242e-01
       256 2.84845e-01
       259 2.83653e-01
       262 2.82475e-01
       265 2.81295e-01
       268 2.80136e-01
       269 2.79754e-01
       272 2.78614e-01
       275 2.77493e-01
       276 2.77125e-01
       279 2.76020e-01
       282 2.74930e-01
       285 2.73837e-01
       288 2.72758e-01
       291 2.71681e-01
       292 2.71325e-01
       293 2.70970e-01
       296 2.69909e-01
       299 2.68887e-01
       302 2.67879e-01
       305 2.66884e-01
       308 2.65892e-01
       309 2.65565e-01
       310 2.65238e-01
       311 2.64910e-01
       314 2.63933e-01
       317 2.62972e-01
       320 2.62026e-01
       323 2.61094e-01
       326 2.60173e-01
       327 2.59872e-01
       328 2.59570e-01
       329 2.59268e-01
       330 2.58966e-01
       333 2.58065e-01
       336 2.57180e-01
       339 2.56324e-01
       342 2.55479e-01
       343 2.55202e-01
       344 2.54925e-01
       345 2.54648e-01
       346 2.54370e-01
       347 2.54092e-01
       350 2.53282e-01
       353 2.52485e-01
       356 2.51699e-01
       359 2.50923e-01
       360 2.50669e-01
       361 2.50415e-01
       362 2.50161e-01
       363 2.49906e-01
       364 2.49651e-01
       365 2.49396e-01
       368 2.48667e-01
       371 2.47959e-01
       374 2.47259e-01
       375 2.47027e-01
       376 2.46794e-01
       377 2.46561e-01
       378 2.46328e-01
       379 2.46096e-01
       380 2.45862e-01
       383 2.45175e-01
       386 2.44502e-01
       389 2.43843e-01
       392 2.43193e-01
       395 2.42550e-01
       396 2.42336e-01
       397 2.42122e-01
       398 2.41908e-01
       399 2.41695e-01
       400 2.41481e-01
       401 2.41266e-01
       404 2.40635e-01
       407 2.40031e-01
       410 2.39443e-01
       413 2.38853e-01
       414 2.38658e-01
       415 2.38462e-01
       416 2.38267e-01
       417 2.38071e-01
       418 2.37875e-01
       419 2.37679e-01
       422 2.37101e-01
       425 2.36536e-01
       428 2.35982e-01
       431 2.35438e-01
       434 2.34898e-01
       437 2.34357e-01
       438 2.34177e-01
       439 2.33997e-01
       440 2.33818e-01
       441 2.33638e-01
       442 2.33458e-01
       445 2.32927e-01
       448 2.32396e-01
       451 2.31875e-01
       454 2.31354e-01
       457 2.30843e-01
       460 2.30342e-01
       463 2.29845e-01
       466 2.29346e-01
       469 2.28846e-01
       470 2.28680e-01
       471 2.28514e-01
       472 2.28349e-01
       473 2.28183e-01
       476 2.27686e-01
       479 2.27195e-01
       482 2.26704e-01
       485 2.26223e-01
       488 2.25742e-01
       491 2.25270e-01
       494 2.24807e-01
       497 2.24344e-01
       500 2.23883e-01
       503 2.23421e-01
       506 2.22959e-01
       507 2.22806e-01
       508 2.22653e-01
       509 2.22499e-01
       512 2.22040e-01
       515 2.21586e-01
       518 2.21132e-01
       521 2.20677e-01
       524 2.20223e-01
       527 2.19777e-01
       530 2.19330e-01
       533 2.18892e-01
       536 2.18454e-01
       539 2.18024e-01
       542 2.17596e-01
       545 2.17168e-01
       548 2.16739e-01
       549 2.16597e-01
       550 2.16455e-01
       553 2.16029e-01
       556 2.15602e-01
       563 2.14609e-01
       566 2.14186e-01
       634 2.05022e-01
       709 1.95724e-01
       795 1.86071e-01
       894 1.76313e-01
      1002 1.67694e-01
      1123 1.60383e-01
      1261 1.53369e-01
      1418 1.46286e-01
      1587 1.39412e-01
      1782 1.32176e-01
      1996 1.25084e-01
      2240 1.18193e-01
      2512 1.12187e-01
      2819 1.06879e-01
      3168 1.01761e-01
      3550 9.67929e-02
      3983 9.17542e-02
      4467 8.67591e-02
      5013 8.18520e-02
      5626 7.72636e-02
      6313 7.31467e-02
      7085 6.93479e-02
      7948 6.57251e-02
      8918 6.21662e-02
     10004 5.86542e-02
     11225 5.52085e-02
     12595 5.19048e-02
     14129 4.88379e-02
     15849 4.60406e-02
     17786 4.34388e-02
     19957 4.09651e-02
     22395 3.85618e-02
     25140 3.62181e-02
     28185 3.39835e-02
     31630 3.18543e-02
     35488 2.99143e-02
     39819 2.81346e-02
     44675 2.64649e-02
     50130 2.48561e-02
     56240 2.32922e-02
     63110 2.17754e-02
     70811 2.03426e-02
     79437 1.90367e-02
     89151 1.78462e-02
    100025 1.67341e-02


==> serrwtpcull-3-16-0.1-clean.dat <==
      Cost Error
         1 2.07702e-01
         2 8.31105e-02
         3 5.72372e-02
         6 3.29406e-02
         7 2.68677e-02
         8 2.41738e-02
        11 1.92981e-02
        12 1.83329e-02
        19 1.09079e-02
        20 1.02582e-02
        23 9.17092e-03
        24 8.97071e-03
        31 7.71467e-03
        34 7.15551e-03
        37 6.57080e-03
        52 4.35223e-03
        53 4.19089e-03
        54 4.02346e-03
        57 3.75187e-03
        58 3.70315e-03
        65 3.40956e-03
        68 3.28534e-03
        71 3.16126e-03
        86 2.76674e-03
        87 2.74172e-03
        88 2.71652e-03
        95 2.56038e-03
       102 2.40041e-03
       133 1.73516e-03
       136 1.67320e-03
       145 1.52127e-03
       146 1.50402e-03
       147 1.49190e-03
       154 1.42022e-03
       157 1.39063e-03
       160 1.36139e-03
       163 1.33163e-03
       166 1.30126e-03
       181 1.20840e-03
       182 1.20269e-03
       183 1.19694e-03
       184 1.19118e-03
       191 1.15607e-03
       198 1.12135e-03
       229 9.95957e-04
       232 9.85299e-04
       247 9.37470e-04
       262 8.88984e-04
       271 8.61349e-04
       272 8.58314e-04
       335 6.63307e-04
       336 6.60563e-04
       343 6.44570e-04
       346 6.38086e-04
       349 6.31750e-04
       352 6.25375e-04
       355 6.18949e-04
       376 5.78796e-04
       397 5.35739e-04
       412 5.13539e-04
       413 5.12195e-04
       414 5.10848e-04
       415 5.09500e-04
       422 5.01347e-04
       429 4.93349e-04
       436 4.85251e-04
       443 4.77037e-04
       446 4.73717e-04
       449 4.70491e-04
       452 4.67254e-04
       483 4.38032e-04
       486 4.35615e-04
       501 4.24926e-04
       516 4.14413e-04
       525 4.08538e-04
       526 4.07898e-04
       527 4.07258e-04
       536 4.01472e-04
       599 3.64066e-04
       600 3.63567e-04
       631 3.48913e-04
       800 2.72053e-04
       803 2.70571e-04
       921 2.28432e-04
      1003 2.06640e-04
      1131 1.79992e-04
      1283 1.59873e-04
      1467 1.43216e-04
      1824 1.14305e-04
      1833 1.13528e-04
      2023 9.92728e-05
      2304 8.53776e-05
      2593 7.50374e-05
      2845 6.71901e-05
      3174 6.04195e-05
      3604 5.31584e-05
      4233 4.57347e-05
      4492 4.25509e-05
      5085 3.62143e-05
      5739 3.18105e-05
      6493 2.79854e-05
      7087 2.52299e-05
      7945 2.23581e-05
      8917 1.99489e-05
     10034 1.76220e-05
     11262 1.51530e-05
     12619 1.32563e-05
     14463 1.15114e-05
     16103 1.02863e-05
     17970 9.03831e-06
     20235 7.91588e-06
     23686 6.69298e-06


==> serrwtpcull-3-16-0.9-clean.dat <==
      Cost Error
         1 9.64949e-01
         2 9.52946e-01
         3 9.41988e-01
         4 9.31996e-01
         5 9.22895e-01
         6 9.14614e-01
         7 9.07085e-01
         8 9.00247e-01
         9 8.94040e-01
        10 8.88411e-01
        11 8.83310e-01
        12 8.78689e-01
        13 8.74506e-01
        14 8.70529e-01
        15 8.66728e-01
        16 8.63110e-01
        17 8.59657e-01
        18 8.56368e-01
        19 8.53067e-01
        20 8.49922e-01
        21 8.46923e-01
        22 8.43915e-01
        23 8.41052e-01
        24 8.38320e-01
        25 8.35579e-01
        26 8.32831e-01
        27 8.30344e-01
        28 8.27850e-01
        29 8.25351e-01
        30 8.23089e-01
        31 8.20821e-01
        32 8.18548e-01
        33 8.16271e-01
        34 8.14209e-01
        35 8.12143e-01
        36 8.10073e-01
        37 8.08001e-01
        38 8.06123e-01
        39 8.04242e-01
        40 8.02358e-01
        41 8.00471e-01
        42 7.98581e-01
        43 7.96870e-01
        44 7.95155e-01
        45 7.93438e-01
        46 7.91719e-01
        47 7.89999e-01
        48 7.88439e-01
        49 7.86877e-01
        50 7.85313e-01
        51 7.83747e-01
        52 7.82180e-01
        53 7.80611e-01
        54 7.79190e-01
        55 7.77766e-01
        56 7.76340e-01
        57 7.74914e-01
        58 7.73486e-01
        59 7.72057e-01
        60 7.70762e-01
        61 7.69465e-01
        62 7.68166e-01
        63 7.66866e-01
        64 7.65565e-01
        65 7.64264e-01
        66 7.62962e-01
        67 7.61725e-01
        68 7.60542e-01
        69 7.59358e-01
        70 7.58172e-01
        71 7.56986e-01
        72 7.55799e-01
        73 7.54612e-01
        74 7.53425e-01
        75 7.52295e-01
        76 7.51216e-01
        77 7.50136e-01
        78 7.49054e-01
        79 7.47972e-01
        80 7.46889e-01
        81 7.45806e-01
        82 7.44723e-01
        83 7.43640e-01
        84 7.42608e-01
        85 7.41575e-01
        86 7.40588e-01
        87 7.39601e-01
        88 7.38614e-01
        89 7.37625e-01
        90 7.36636e-01
        91 7.35647e-01
        92 7.34659e-01
        93 7.33716e-01
        94 7.32773e-01
        95 7.31830e-01
        96 7.30930e-01
        97 7.30029e-01
        98 7.29127e-01
        99 7.28224e-01
       100 7.27321e-01
       101 7.26418e-01
       102 7.25516e-01
       103 7.24655e-01
       104 7.23795e-01
       105 7.22933e-01
       106 7.22071e-01
       107 7.21250e-01
       108 7.20427e-01
       109 7.19604e-01
       110 7.18781e-01
       111 7.17957e-01
       112 7.17134e-01
       113 7.16349e-01
       114 7.15564e-01
       115 7.14779e-01
       116 7.13992e-01
       117 7.13206e-01
       118 7.12457e-01
       119 7.11707e-01
       120 7.10956e-01
       121 7.10205e-01
       122 7.09454e-01
       123 7.08702e-01
       124 7.07987e-01
       125 7.07271e-01
       126 7.06554e-01
       127 7.05837e-01
       128 7.05119e-01
       129 7.04401e-01
       130 7.03683e-01
       131 7.02999e-01
       132 7.02315e-01
       133 7.01630e-01
       134 7.00944e-01
       135 7.00259e-01
       136 6.99606e-01
       137 6.98953e-01
       138 6.98299e-01
       139 6.97645e-01
       140 6.96991e-01
       141 6.96336e-01
       142 6.95681e-01
       143 6.95026e-01
       144 6.94402e-01
       145 6.93778e-01
       146 6.93153e-01
       147 6.92528e-01
       148 6.91903e-01
       149 6.91308e-01
       150 6.90712e-01
       151 6.90116e-01
       152 6.89519e-01
       153 6.88922e-01
       154 6.88325e-01
       155 6.87728e-01
       156 6.87130e-01
       157 6.86532e-01
       158 6.85934e-01
       159 6.85365e-01
       160 6.84795e-01
       161 6.84225e-01
       162 6.83655e-01
       163 6.83112e-01
       164 6.82568e-01
       165 6.82024e-01
       166 6.81480e-01
       167 6.80936e-01
       168 6.80391e-01
       169 6.79846e-01
       170 6.79301e-01
       171 6.78755e-01
       172 6.78210e-01
       173 6.77664e-01
       174 6.77119e-01
       175 6.76599e-01
       176 6.76079e-01
       177 6.75559e-01
       178 6.75039e-01
       179 6.74543e-01
       180 6.74047e-01
       181 6.73551e-01
       182 6.73054e-01
       183 6.72557e-01
       184 6.72060e-01
       185 6.71563e-01
       186 6.71066e-01
       187 6.70568e-01
       188 6.70070e-01
       189 6.69572e-01
       190 6.69074e-01
       191 6.68576e-01
       192 6.68078e-01
       193 6.67604e-01
       194 6.67129e-01
       195 6.66655e-01
       198 6.65288e-01
       199 6.64834e-01
       200 6.64380e-01
       201 6.63926e-01
       202 6.63472e-01
       203 6.63018e-01
       204 6.62564e-01
       205 6.62109e-01
       206 6.61654e-01
       207 6.61199e-01
       208 6.60744e-01
       209 6.60289e-01
       210 6.59833e-01
       211 6.59378e-01
       212 6.58922e-01
       213 6.58467e-01
       214 6.58011e-01
       215 6.57578e-01
       216 6.57144e-01
       217 6.56710e-01
       218 6.56296e-01
       219 6.55882e-01
       220 6.55467e-01
       221 6.55053e-01
       222 6.54638e-01
       223 6.54223e-01
       224 6.53808e-01
       225 6.53393e-01
       226 6.52978e-01
       227 6.52563e-01
       228 6.52147e-01
       229 6.51731e-01
       230 6.51315e-01
       231 6.50899e-01
       232 6.50483e-01
       233 6.50067e-01
       234 6.49651e-01
       235 6.49235e-01
       236 6.48819e-01
       239 6.47585e-01
       240 6.47189e-01
       241 6.46792e-01
       242 6.46413e-01
       243 6.46034e-01
       244 6.45655e-01
       245 6.45276e-01
       246 6.44896e-01
       247 6.44517e-01
       248 6.44137e-01
       249 6.43758e-01
       250 6.43378e-01
       251 6.42998e-01
       252 6.42618e-01
       253 6.42237e-01
       254 6.41857e-01
       255 6.41476e-01
       256 6.41096e-01
       257 6.40715e-01
       258 6.40334e-01
       259 6.39954e-01
       260 6.39573e-01
       261 6.39192e-01
       262 6.38812e-01
       265 6.37710e-01
       266 6.37347e-01
       267 6.36984e-01
       268 6.36621e-01
       269 6.36274e-01
       270 6.35927e-01
       271 6.35580e-01
       272 6.35233e-01
       273 6.34886e-01
       274 6.34539e-01
       275 6.34191e-01
       276 6.33844e-01
       277 6.33496e-01
       278 6.33148e-01
       279 6.32800e-01
       280 6.32452e-01
       281 6.32104e-01
       282 6.31756e-01
       283 6.31408e-01
       284 6.31059e-01
       285 6.30711e-01
       286 6.30362e-01
       287 6.30013e-01
       288 6.29665e-01
       289 6.29316e-01
       290 6.28967e-01
       291 6.28619e-01
       292 6.28287e-01
       293 6.27956e-01
       296 6.26968e-01
       297 6.26650e-01
       298 6.26333e-01
       299 6.26015e-01
       300 6.25698e-01
       301 6.25380e-01
       302 6.25062e-01
       303 6.24744e-01
       304 6.24426e-01
       305 6.24108e-01
       306 6.23790e-01
       307 6.23472e-01
       308 6.23153e-01
       309 6.22835e-01
       310 6.22517e-01
       311 6.22198e-01
       312 6.21879e-01
       313 6.21561e-01
       314 6.21242e-01
       315 6.20923e-01
       316 6.20604e-01
       317 6.20285e-01
       318 6.19966e-01
       319 6.19647e-01
       320 6.19328e-01
       321 6.19008e-01
       322 6.18705e-01
       323 6.18401e-01
       324 6.18098e-01
       327 6.17212e-01
       328 6.16922e-01
       329 6.16631e-01
       330 6.16340e-01
       331 6.16050e-01
       332 6.15759e-01
       333 6.15468e-01
       334 6.15177e-01
       335 6.14886e-01
       336 6.14595e-01
       337 6.14304e-01
       338 6.14013e-01
       339 6.13722e-01
       340 6.13430e-01
       341 6.13139e-01
       342 6.12847e-01
       343 6.12556e-01
       344 6.12264e-01
       345 6.11973e-01
       346 6.11681e-01
       347 6.11389e-01
       348 6.11097e-01
       349 6.10805e-01
       350 6.10513e-01
       351 6.10221e-01
       352 6.09929e-01
       353 6.09637e-01
       354 6.09359e-01
       355 6.09081e-01
       356 6.08803e-01
       357 6.08537e-01
       358 6.08272e-01
       359 6.08006e-01
       360 6.07741e-01
       361 6.07475e-01
       362 6.07210e-01
       363 6.06944e-01
       364 6.06678e-01
       367 6.05880e-01
       368 6.05614e-01
       369 6.05348e-01
       370 6.05082e-01
       371 6.04816e-01
       372 6.04549e-01
       373 6.04283e-01
       374 6.04016e-01
       375 6.03750e-01
       376 6.03483e-01
       377 6.03216e-01
       378 6.02950e-01
       379 6.02683e-01
       380 6.02416e-01
       381 6.02149e-01
       382 6.01882e-01
       383 6.01615e-01
       384 6.01348e-01
       385 6.01081e-01
       386 6.00814e-01
       387 6.00559e-01
       388 6.00305e-01
       389 6.00051e-01
       390 5.99796e-01
       391 5.99542e-01
       392 5.99299e-01
       393 5.99056e-01
       394 5.98813e-01
       395 5.98570e-01
       396 5.98327e-01
       397 5.98084e-01
       398 5.97841e-01
       399 5.97598e-01
       400 5.97355e-01
       401 5.97112e-01
       402 5.96868e-01
       403 5.96625e-01
       404 5.96382e-01
       405 5.96138e-01
       406 5.95895e-01
       407 5.95651e-01
       408 5.95408e-01
       409 5.95164e-01
       410 5.94921e-01
       411 5.94677e-01
       412 5.94433e-01
       413 5.94189e-01
       414 5.93946e-01
       415 5.93702e-01
       416 5.93458e-01
       417 5.93214e-01
       418 5.92970e-01
       419 5.92726e-01
       422 5.92003e-01
       423 5.91770e-01
       424 5.91537e-01
       425 5.91305e-01
       426 5.91072e-01
       427 5.90839e-01
       428 5.90607e-01
       429 5.90385e-01
       430 5.90162e-01
       431 5.89940e-01
       432 5.89718e-01
       433 5.89496e-01
       434 5.89274e-01
       435 5.89051e-01
       436 5.88829e-01
       437 5.88607e-01
       438 5.88384e-01
       439 5.88162e-01
       440 5.87940e-01
       441 5.87717e-01
       442 5.87494e-01
       443 5.87272e-01
       444 5.87049e-01
       445 5.86827e-01
       446 5.86604e-01
       447 5.86381e-01
       448 5.86159e-01
       449 5.85936e-01
       450 5.85713e-01
       451 5.85490e-01
       452 5.85267e-01
       453 5.85044e-01
       454 5.84821e-01
       455 5.84598e-01
       456 5.84375e-01
       459 5.83725e-01
       460 5.83512e-01
       461 5.83300e-01
       462 5.83087e-01
       463 5.82874e-01
       464 5.82661e-01
       465 5.82448e-01
       466 5.82235e-01
       467 5.82023e-01
       468 5.81810e-01
       469 5.81607e-01
       470 5.81404e-01
       471 5.81200e-01
       472 5.80997e-01
       473 5.80794e-01
       474 5.80591e-01
       475 5.80388e-01
       476 5.80184e-01
       477 5.79981e-01
       478 5.79778e-01
       479 5.79574e-01
       480 5.79371e-01
       481 5.79167e-01
       482 5.78964e-01
       483 5.78760e-01
       484 5.78557e-01
       485 5.78353e-01
       486 5.78150e-01
       487 5.77946e-01
       488 5.77742e-01
       489 5.77539e-01
       490 5.77335e-01
       491 5.77131e-01
       492 5.76928e-01
       493 5.76724e-01
       494 5.76520e-01
       495 5.76316e-01
       496 5.76113e-01
       499 5.75527e-01
       500 5.75333e-01
       501 5.75138e-01
       502 5.74944e-01
       503 5.74749e-01
       504 5.74555e-01
       505 5.74360e-01
       506 5.74165e-01
       507 5.73971e-01
       508 5.73776e-01
       509 5.73581e-01
       510 5.73387e-01
       511 5.73201e-01
       512 5.73016e-01
       513 5.72830e-01
       514 5.72644e-01
       515 5.72458e-01
       516 5.72273e-01
       517 5.72087e-01
       518 5.71901e-01
       519 5.71715e-01
       520 5.71529e-01
       521 5.71343e-01
       522 5.71158e-01
       523 5.70972e-01
       524 5.70786e-01
       525 5.70600e-01
       526 5.70414e-01
       527 5.70228e-01
       528 5.70042e-01
       529 5.69855e-01
       530 5.69669e-01
       531 5.69483e-01
       532 5.69297e-01
       533 5.69111e-01
       534 5.68925e-01
       535 5.68739e-01
       536 5.68552e-01
       537 5.68366e-01
       538 5.68180e-01
       539 5.68002e-01
       540 5.67825e-01
       541 5.67647e-01
       542 5.67469e-01
       543 5.67292e-01
       544 5.67114e-01
       545 5.66936e-01
       546 5.66759e-01
       547 5.66581e-01
       548 5.66403e-01
       549 5.66225e-01
       550 5.66048e-01
       551 5.65870e-01
       552 5.65692e-01
       553 5.65514e-01
       556 5.64985e-01
       557 5.64815e-01
       558 5.64645e-01
       559 5.64475e-01
       560 5.64306e-01
       561 5.64136e-01
       562 5.63966e-01
       563 5.63796e-01
       564 5.63626e-01
       631 5.52756e-01
       708 5.41644e-01
       795 5.30413e-01
       892 5.19272e-01
      1001 5.08122e-01
      1123 4.96977e-01
      1259 4.85939e-01
      1413 4.74952e-01
      1586 4.63975e-01
      1779 4.53262e-01
      1996 4.42545e-01
      2239 4.31970e-01
      2512 4.21490e-01
      2819 4.11076e-01
      3163 4.00794e-01
      3549 3.90622e-01
      3982 3.80559e-01
      4467 3.70668e-01
      5013 3.60844e-01
      5624 3.51204e-01
      6311 3.41641e-01
      7080 3.32298e-01
      7944 3.23040e-01
      8913 3.13972e-01
     10006 3.04990e-01
     11221 2.96244e-01
     12591 2.87592e-01
     14128 2.79096e-01
     15854 2.70745e-01
     17783 2.62591e-01
     19953 2.54562e-01
     22388 2.46707e-01
     25120 2.39004e-01
     28190 2.31452e-01
     31623 2.24092e-01
     35488 2.16852e-01
     39812 2.09802e-01
     44669 2.02908e-01
     50120 1.96172e-01
     56235 1.89597e-01
     63097 1.83183e-01
     70797 1.76925e-01
     79435 1.70820e-01
     89138 1.64866e-01


==> serrwtpwwcount-3-04-0.5-corrected-2.dat <==
      Cost Error       Indices    I_lookups  Minimals   M_inserts  M_effort   M_bound
         1 5.46331e-01          1          0          0          1 0.00000e+00 3.20000e+01
         2 4.81986e-01          2          0          3          5 7.33594e+01 9.60000e+01
         3 3.17455e-01          3          3          3          6 1.05359e+02 1.72078e+02
         4 2.59987e-01          4          6          4          8 1.74510e+02 2.56000e+02
         5 2.25777e-01          5          9          6         11 2.97938e+02 3.45754e+02
         6 1.96391e-01          6         12          9         15 4.94726e+02 4.40156e+02
         9 1.85301e-01          7         16          8         15 4.94726e+02 5.38424e+02
        10 1.76654e-01          8         19          9         17 5.98595e+02 6.40000e+02
        13 1.48411e-01          9         23          9         18 6.51746e+02 7.44469e+02
        14 1.25714e-01         10         26         10         20 7.60248e+02 8.51508e+02
        17 1.17379e-01         11         31         11         22 8.72958e+02 9.60860e+02
        18 1.10501e-01         12         34         13         25 1.05044e+03 1.07231e+03
        19 9.53665e-02         13         38         13         26 1.11136e+03 1.18569e+03
        22 9.00246e-02         14         43         14         28 1.23479e+03 1.30085e+03
        23 8.55474e-02         15         46         16         31 1.42670e+03 1.41765e+03
        26 8.07758e-02         16         52         19         35 1.69593e+03 1.53600e+03
        29 7.52251e-02         17         56         18         35 1.69593e+03 1.65579e+03
        30 7.12177e-02         18         60         18         36 1.76390e+03 1.77694e+03
        37 6.81983e-02         19         64         17         36 1.76390e+03 1.89937e+03
        40 6.67142e-02         20         67         18         38 1.89859e+03 2.02302e+03
        43 6.52663e-02         21         72         19         40 2.03570e+03 2.14782e+03
        50 5.78027e-02         22         76         19         41 2.10485e+03 2.27372e+03
        53 5.39154e-02         23         79         20         43 2.24428e+03 2.40067e+03
        56 5.02692e-02         24         84         21         45 2.38591e+03 2.52863e+03
        57 4.72559e-02         25         89         22         47 2.52964e+03 2.65754e+03
        64 4.50802e-02         26         93         21         47 2.52964e+03 2.78738e+03
        67 4.39541e-02         27         96         23         50 2.74673e+03 2.91811e+03
        70 4.28784e-02         28        101         24         52 2.89439e+03 3.04970e+03
        71 4.20049e-02         29        105         24         53 2.96869e+03 3.18210e+03
        74 3.97332e-02         30        110         24         54 3.04299e+03 3.31531e+03
        77 3.68952e-02         31        115         24         55 3.11729e+03 3.44928e+03
        78 3.48406e-02         32        120         26         58 3.34288e+03 3.58400e+03
        85 3.34039e-02         33        127         27         60 3.49587e+03 3.71944e+03
        88 3.26776e-02         34        130         29         63 3.72903e+03 3.85558e+03
        91 3.19528e-02         35        136         31         66 3.96681e+03 3.99240e+03
       100 3.10739e-02         36        142         34         70 4.29099e+03 4.12988e+03
       103 3.04639e-02         37        146         33         70 4.29099e+03 4.26800e+03
       110 2.91397e-02         38        150         32         70 4.29099e+03 4.40674e+03
       117 2.76131e-02         39        154         32         71 4.37170e+03 4.54609e+03
       120 2.68612e-02         40        158         32         72 4.45241e+03 4.68603e+03
       123 2.61857e-02         41        163         32         73 4.53312e+03 4.82655e+03
       132 2.59513e-02         42        167         31         73 4.53312e+03 4.96764e+03
       147 2.50293e-02         43        172         31         74 4.61312e+03 5.10927e+03
       154 2.46283e-02         44        175         32         76 4.77383e+03 5.25144e+03
       161 2.42406e-02         45        180         34         79 5.01801e+03 5.39413e+03
       168 2.33271e-02         46        184         34         80 5.10007e+03 5.53734e+03
       177 2.27517e-02         47        189         34         81 5.18214e+03 5.68105e+03
       184 2.19083e-02         48        194         35         83 5.34693e+03 5.82525e+03
       187 2.14750e-02         49        199         36         85 5.51300e+03 5.96993e+03
       190 2.10633e-02         50        203         35         85 5.51300e+03 6.11508e+03
       205 1.84672e-02         51        207         34         85 5.51300e+03 6.26070e+03
       208 1.79033e-02         52        210         36         88 5.76114e+03 6.40677e+03
       209 1.75107e-02         53        216         36         89 5.84449e+03 6.55328e+03
       218 1.73393e-02         54        220         35         89 5.84449e+03 6.70022e+03
       221 1.72019e-02         55        225         35         90 5.92721e+03 6.84760e+03
       236 1.65373e-02         56        231         35         91 6.00993e+03 6.99539e+03
       243 1.62330e-02         57        234         37         94 6.25996e+03 7.14360e+03
       250 1.59456e-02         58        240         40         98 6.59937e+03 7.29221e+03
       253 1.58031e-02         59        244         40         99 6.68509e+03 7.44122e+03
       256 1.56626e-02         60        249         40        100 6.77081e+03 7.59061e+03
       265 1.52433e-02         61        254         40        101 6.85653e+03 7.74040e+03
       268 1.49020e-02         62        259         40        102 6.94225e+03 7.89056e+03
       271 1.45970e-02         63        265         40        103 7.02797e+03 8.04110e+03
       274 1.42930e-02         64        272         41        105 7.19997e+03 8.19200e+03
       281 1.35104e-02         65        279         42        107 7.37307e+03 8.34326e+03
       288 1.28120e-02         66        285         45        111 7.72349e+03 8.49488e+03
       297 1.26999e-02         67        290         46        113 7.90074e+03 8.64685e+03
       312 1.22615e-02         68        296         47        115 8.07897e+03 8.79916e+03
       319 1.20659e-02         69        299         49        118 8.34847e+03 8.95181e+03
       326 1.18721e-02         70        305         52        122 8.71238e+03 9.10480e+03
       347 1.16364e-02         71        311         55        126 9.08152e+03 9.25811e+03
       356 1.15232e-02         72        315         54        126 9.08152e+03 9.41175e+03
       365 1.14233e-02         73        319         53        126 9.08152e+03 9.56572e+03
       386 1.11796e-02         74        323         52        126 9.08152e+03 9.71999e+03
       401 1.07783e-02         75        327         52        127 9.17317e+03 9.87458e+03
       408 1.06037e-02         76        331         52        128 9.26482e+03 1.00295e+04
       415 1.04086e-02         77        336         52        129 9.35646e+03 1.01847e+04
       424 1.02878e-02         78        341         52        130 9.44811e+03 1.03402e+04
       431 1.01137e-02         79        346         52        131 9.53976e+03 1.04960e+04
       446 9.62323e-03         80        350         51        131 9.53976e+03 1.06521e+04
       477 9.34185e-03         81        355         51        132 9.63097e+03 1.08084e+04
       498 9.27675e-03         82        358         52        134 9.81382e+03 1.09651e+04
       513 9.15613e-03         83        363         52        135 9.90547e+03 1.11221e+04
       534 9.08950e-03         84        368         53        137 1.00892e+04 1.12793e+04
       549 8.97240e-03         85        373         55        140 1.03667e+04 1.14368e+04
       558 8.90975e-03         86        377         55        141 1.04596e+04 1.15945e+04
       579 8.75961e-03         87        381         54        141 1.04596e+04 1.17526e+04
       600 8.60824e-03         88        386         54        142 1.05521e+04 1.19109e+04
       609 8.53168e-03         89        391         55        144 1.07375e+04 1.20694e+04
       652 7.68284e-03         92        405         53        145 1.08296e+04 1.25467e+04
       669 7.36720e-03         95        417         53        148 1.11067e+04 1.30262e+04
       712 6.45476e-03        100        444         55        155 1.17558e+04 1.38302e+04
       752 6.23181e-03        102        454         54        156 1.18483e+04 1.41534e+04
       803 6.11229e-03        105        468         57        162 1.24075e+04 1.46399e+04
       849 5.87138e-03        109        493         62        171 1.32576e+04 1.52917e+04
       893 5.62824e-03        113        513         62        175 1.36401e+04 1.59469e+04
       954 5.11357e-03        118        546         66        184 1.45059e+04 1.67704e+04
      1014 4.55121e-03        122        571         72        194 1.54855e+04 1.74328e+04
      1071 4.42895e-03        125        586         78        203 1.63848e+04 1.79316e+04
      1134 4.32559e-03        128        602         82        210 1.70957e+04 1.84320e+04
      1228 4.18861e-03        130        610         80        210 1.70957e+04 1.87665e+04
      1294 4.08204e-03        132        619         79        211 1.71972e+04 1.91018e+04
      1346 3.92869e-03        134        628         79        213 1.73995e+04 1.94377e+04
      1419 3.71987e-03        137        643         78        215 1.76012e+04 1.99429e+04
      1548 3.42490e-03        142        668         78        220 1.81063e+04 2.07882e+04
      1624 3.36776e-03        144        676         80        224 1.85109e+04 2.11275e+04
      1718 3.32956e-03        146        686         82        228 1.89178e+04 2.14674e+04
      1785 3.27194e-03        149        699         82        231 1.92244e+04 2.19785e+04
      1894 3.17687e-03        154        722         78        232 1.93255e+04 2.28334e+04
      1999 2.93302e-03        157        736         76        233 1.94258e+04 2.33481e+04
      2141 2.70759e-03        161        755         81        242 2.03344e+04 2.40364e+04
      2249 2.48411e-03        169        801         82        251 2.12532e+04 2.54200e+04
      2383 2.30000e-03        175        831         79        254 2.15575e+04 2.64634e+04
      2530 2.24678e-03        180        861         84        264 2.25758e+04 2.73365e+04
      2663 2.20886e-03        185        889         85        270 2.31922e+04 2.82129e+04
      2824 2.09395e-03        192        928         91        283 2.45429e+04 2.94450e+04
      3012 1.91081e-03        198        967         96        294 2.56968e+04 3.05058e+04
      3217 1.66574e-03        205       1013        106        311 2.75115e+04 3.17487e+04
      3387 1.61958e-03        209       1034        114        323 2.88159e+04 3.24614e+04
      3649 1.57190e-03        213       1054        117        330 2.95860e+04 3.31759e+04
      3835 1.52667e-03        215       1062        116        331 2.96959e+04 3.35338e+04
      3992 1.50321e-03        218       1075        114        332 2.98055e+04 3.40714e+04
      4256 1.44388e-03        224       1105        112        336 3.02430e+04 3.51496e+04
      4518 1.32090e-03        228       1124        114        342 3.08987e+04 3.58704e+04
      4732 1.27623e-03        232       1144        113        345 3.12273e+04 3.65928e+04
      5058 1.23794e-03        235       1157        114        349 3.16650e+04 3.71357e+04
      5316 1.20922e-03        239       1176        119        358 3.26555e+04 3.78609e+04
      5649 1.18618e-03        246       1208        112        358 3.26555e+04 3.91337e+04
      5967 1.14412e-03        254       1249        107        361 3.29816e+04 4.05940e+04
      6396 1.01849e-03        262       1291        108        370 3.39524e+04 4.20601e+04
      6690 9.54565e-04        268       1329        115        383 3.53701e+04 4.31634e+04
      7121 8.64490e-04        281       1397        111        392 3.63571e+04 4.55644e+04
      7558 8.35442e-04        287       1432        113        400 3.72290e+04 4.66773e+04
      8004 8.17605e-04        293       1472        119        412 3.85467e+04 4.77930e+04
      8470 7.80661e-04        303       1528        128        431 4.06679e+04 4.96589e+04
      8922 7.39177e-04        309       1564        129        438 4.14536e+04 5.07821e+04
      9458 6.69130e-04        319       1632        141        460 4.39454e+04 5.26601e+04
     10047 6.06076e-04        327       1683        153        480 4.62534e+04 5.41677e+04
     10665 5.87617e-04        333       1715        162        495 4.80093e+04 5.53013e+04
     11310 5.78839e-04        338       1739        158        496 4.81265e+04 5.62480e+04
     11911 5.62440e-04        343       1764        156        499 4.84767e+04 5.71963e+04
     12634 5.30652e-04        347       1781        154        501 4.87095e+04 5.79562e+04
     13395 4.99323e-04        353       1810        156        509 4.96421e+04 5.90980e+04
     14139 4.72606e-04        360       1848        157        517 5.05762e+04 6.04331e+04
     14989 4.56545e-04        364       1868        160        524 5.13957e+04 6.11974e+04
     15864 4.48602e-04        374       1911        157        531 5.22190e+04 6.31126e+04
     16867 4.39901e-04        385       1973        151        536 5.28014e+04 6.52265e+04
     17826 4.24647e-04        400       2054        142        542 5.34907e+04 6.81207e+04
     19014 3.94885e-04        409       2102        144        553 5.47511e+04 6.98635e+04
     20177 3.44069e-04        417       2146        151        568 5.64829e+04 7.14164e+04
     21190 3.18825e-04        432       2234        151        583 5.82290e+04 7.43378e+04
     22450 3.12610e-04        442       2295        151        593 5.93887e+04 7.62920e+04
     23826 2.99305e-04        450       2345        161        611 6.14886e+04 7.78592e+04
     25225 2.85636e-04        463       2424        174        637 6.45723e+04 8.04129e+04
     26699 2.68092e-04        475       2505        181        656 6.68455e+04 8.27776e+04
     28195 2.32353e-04        487       2586        201        688 7.07266e+04 8.51492e+04
     30022 2.19315e-04        496       2638        219        715 7.40599e+04 8.69325e+04
     31658 2.15648e-04        501       2659        214        715 7.40599e+04 8.79248e+04
     33574 2.09862e-04        508       2691        209        717 7.43078e+04 8.93160e+04
     35706 1.99779e-04        518       2740        204        722 7.49231e+04 9.13073e+04
     37617 1.92600e-04        523       2765        208        731 7.60310e+04 9.23046e+04
     40223 1.75189e-04        533       2820        211        744 7.76375e+04 9.43026e+04
     42490 1.69850e-04        538       2843        215        753 7.87521e+04 9.53031e+04
     44734 1.65928e-04        550       2900        210        760 7.96223e+04 9.77089e+04
     47383 1.62967e-04        565       2976        196        761 7.97450e+04 1.00725e+05
     50320 1.58908e-04        578       3053        194        772 8.10855e+04 1.03346e+05
     53199 1.53357e-04        598       3166        188        786 8.27830e+04 1.07391e+05
     56382 1.43642e-04        610       3237        193        803 8.48424e+04 1.09826e+05
     59704 1.19372e-04        630       3358        202        832 8.83820e+04 1.13896e+05
     63234 1.16393e-04        644       3441        201        845 8.99740e+04 1.16754e+05
     67202 1.11357e-04        661       3557        213        874 9.35500e+04 1.20233e+05
     71003 1.06496e-04        673       3625        230        903 9.71717e+04 1.22696e+05
     75062 9.98146e-05        689       3731        236        925 9.99412e+04 1.25986e+05
     79502 8.83355e-05        705       3843        262        967 1.05293e+05 1.29285e+05
     84745 8.11662e-05        717       3912        284       1001 1.09698e+05 1.31765e+05
     89506 7.92928e-05        724       3942        278       1002 1.09828e+05 1.33214e+05
     94735 7.74814e-05        734       3990        271       1005 1.10217e+05 1.35287e+05
    100132 7.56417e-05        744       4045        272       1016 1.11640e+05 1.37362e+05


==> serrwtpwwcull-3-04-0.5-clean.dat <==
      Cost Error
         1 5.46331e-01
         2 4.08589e-01
         3 3.17455e-01
         4 2.59987e-01
         5 2.34919e-01
         6 1.96391e-01
         7 1.79854e-01
         8 1.70931e-01
         9 1.61560e-01
        10 1.59733e-01
        11 1.54749e-01
        14 1.21518e-01
        15 1.18240e-01
        16 1.16991e-01
        19 9.72319e-02
        20 9.64710e-02
        23 8.53263e-02
        26 8.00916e-02
        27 7.96274e-02
        30 7.44775e-02
        31 7.43842e-02
        34 6.73993e-02
        37 6.40967e-02
        40 6.10615e-02
        43 5.92539e-02
        46 5.75396e-02
        49 5.58543e-02
        52 5.41666e-02
        55 5.37872e-02
        58 5.34371e-02
        61 5.31008e-02
        64 5.21481e-02
        67 5.12447e-02
        74 4.13217e-02
        77 4.07368e-02
        80 4.01577e-02
        83 3.99015e-02
        86 3.96652e-02
        89 3.94438e-02
        96 3.36877e-02
        99 3.35346e-02
       102 3.34002e-02
       105 3.32685e-02
       112 3.00982e-02
       121 2.91635e-02
       124 2.90820e-02
       131 2.75523e-02
       134 2.74700e-02
       137 2.73895e-02
       144 2.59086e-02
       147 2.58899e-02
       150 2.58727e-02
       153 2.58563e-02
       156 2.58403e-02
       163 2.38678e-02
       172 2.33058e-02
       179 2.23541e-02
       186 2.14952e-02
       195 2.12089e-02
       204 2.09011e-02
       211 2.03740e-02
       218 1.98793e-02
       225 1.93969e-02
       232 1.89170e-02
       241 1.88477e-02
       250 1.87812e-02
       257 1.86718e-02
       266 1.86103e-02
       273 1.85097e-02
       280 1.84135e-02
       289 1.82505e-02
       296 1.79753e-02
       303 1.77162e-02
       318 1.45341e-02
       327 1.44353e-02
       334 1.42696e-02
       343 1.42235e-02
       350 1.40595e-02
       359 1.40160e-02
       366 1.39426e-02
       375 1.39023e-02
       382 1.38349e-02
       389 1.37721e-02
       404 1.19444e-02
       413 1.19181e-02
       422 1.18923e-02
       429 1.18490e-02
       438 1.18263e-02
       445 1.17886e-02
       452 1.17516e-02
       467 1.07553e-02
       488 1.04945e-02
       509 1.02287e-02
       518 1.02145e-02
       527 1.02006e-02
       534 1.01775e-02
       549 9.69031e-03
       558 9.67638e-03
       565 9.65316e-03
       572 9.63048e-03
       639 9.14056e-03
       726 8.18658e-03
       798 7.44639e-03
       900 6.64323e-03
      1011 6.55375e-03
      1140 6.32766e-03
      1270 5.05933e-03
      1420 4.86850e-03
      1592 4.19867e-03
      1780 3.74877e-03
      1996 3.55463e-03
      2253 3.21871e-03
      2520 3.20648e-03
      2831 2.64929e-03
      3184 2.30863e-03
      3561 2.27436e-03
      4022 2.16982e-03
      4475 1.75873e-03
      5016 1.67538e-03
      5657 1.46287e-03
      6364 1.27776e-03
      7093 1.13677e-03
      7974 1.13379e-03
      8951 1.06701e-03
     10079 9.02454e-04
     11228 8.16376e-04
     12614 7.89915e-04
     14215 6.29680e-04
     15916 6.02033e-04
     17808 5.30313e-04
     20038 4.61332e-04
     22508 4.15357e-04
     25121 4.14336e-04
     28220 4.12501e-04
     31637 3.37982e-04
     35696 3.05138e-04
     39912 2.91217e-04
     44846 2.33950e-04
     50419 1.99056e-04
     56416 1.79377e-04
     63297 1.66222e-04
     70845 1.52193e-04
     79561 1.51716e-04
     89141 1.42803e-04
    100616 1.09587e-04


==> serrwtpwwcull-3-04-0.5.dat <==
      Cost Error
         1 5.46331e-01
         2 4.81986e-01
         3 3.17455e-01
         4 2.59987e-01
         5 2.25777e-01
         6 1.96391e-01
         9 1.85301e-01
        10 1.76654e-01
        13 1.48411e-01
        14 1.25714e-01
        17 1.17379e-01
        18 1.10501e-01
        19 9.53665e-02
        22 9.00246e-02
        23 8.55474e-02
        26 8.07758e-02
        29 7.52251e-02
        30 7.12177e-02
        37 6.81983e-02
        40 6.67142e-02
        43 6.52663e-02
        50 5.78027e-02
        53 5.39154e-02
        56 5.02692e-02
        57 4.72559e-02
        64 4.50802e-02
        67 4.39541e-02
        70 4.28784e-02
        71 4.20049e-02
        74 3.97332e-02
        77 3.68952e-02
        78 3.48406e-02
        85 3.34039e-02
        88 3.26776e-02
        91 3.19528e-02
       100 3.10739e-02
       103 3.04639e-02
       110 2.91397e-02
       117 2.76131e-02
       120 2.68612e-02
       123 2.61857e-02
       132 2.59513e-02
       147 2.50293e-02
       154 2.46283e-02
       161 2.42406e-02
       168 2.33271e-02
       177 2.27517e-02
       184 2.19083e-02
       187 2.14750e-02
       190 2.10633e-02
       205 1.84672e-02
       208 1.79033e-02
       209 1.75107e-02
       218 1.73393e-02
       221 1.72019e-02
       236 1.65373e-02
       243 1.62330e-02
       250 1.59456e-02
       253 1.58031e-02
       256 1.56626e-02
       265 1.52433e-02
       268 1.49020e-02
       271 1.45970e-02
       274 1.42930e-02
       281 1.35104e-02
       288 1.28120e-02
       297 1.26999e-02
       312 1.22615e-02
       319 1.20659e-02
       326 1.18721e-02
       347 1.16364e-02
       356 1.15232e-02
       365 1.14233e-02
       386 1.11796e-02
       401 1.07783e-02
       408 1.06037e-02
       415 1.04086e-02
       424 1.02878e-02
       431 1.01137e-02
       446 9.62323e-03
       477 9.34185e-03
       498 9.27675e-03
       513 9.15613e-03
       534 9.08950e-03
       549 8.97240e-03
       558 8.90975e-03
       579 8.75961e-03
       600 8.60824e-03
       609 8.53168e-03
       652 7.68284e-03
       669 7.36720e-03
       712 6.45476e-03
       752 6.23181e-03
       803 6.11229e-03
       849 5.87138e-03
       893 5.62824e-03
       954 5.11357e-03
      1014 4.55121e-03
      1071 4.42895e-03
      1134 4.32559e-03
      1228 4.18861e-03
      1294 4.08204e-03
      1346 3.92869e-03
      1419 3.71987e-03
      1548 3.42490e-03
      1624 3.36776e-03
      1718 3.32956e-03
      1785 3.27194e-03
      1894 3.17687e-03
      1999 2.93302e-03
      2141 2.70759e-03
      2249 2.48411e-03
      2383 2.30000e-03
      2530 2.24678e-03
      2663 2.20886e-03
      2824 2.09395e-03
      3012 1.91081e-03
      3217 1.66574e-03
      3387 1.61958e-03
      3649 1.57190e-03
      3835 1.52667e-03
      3992 1.50321e-03
      4256 1.44388e-03
      4518 1.32090e-03
      4732 1.27623e-03
      5058 1.23794e-03
      5316 1.20922e-03
      5649 1.18618e-03
      5967 1.14412e-03
      6396 1.01849e-03
      6690 9.54565e-04
      7121 8.64490e-04
      7558 8.35442e-04
      8004 8.17605e-04
      8470 7.80661e-04
      8922 7.39177e-04
      9458 6.69130e-04
     10047 6.06076e-04
     10665 5.87617e-04
     11310 5.78839e-04
     11911 5.62440e-04
     12634 5.30652e-04
     13395 4.99323e-04
     14139 4.72606e-04
     14989 4.56545e-04
     15864 4.48602e-04
     16867 4.39901e-04
     17826 4.24647e-04
     19014 3.94885e-04
     20177 3.44069e-04
     21190 3.18825e-04
     22450 3.12610e-04
     23826 2.99305e-04
     25225 2.85636e-04
     26699 2.68092e-04
     28195 2.32353e-04
     30022 2.19315e-04
     31658 2.15648e-04
     33574 2.09862e-04
     35706 1.99779e-04
     37617 1.92600e-04
     40223 1.75189e-04
     42490 1.69850e-04
     44734 1.65928e-04
     47383 1.62967e-04
     50320 1.58908e-04
     53199 1.53357e-04
     56382 1.43642e-04
     59704 1.19372e-04
     63234 1.16393e-04
     67202 1.11357e-04
     71003 1.06496e-04
     75062 9.98146e-05
     79502 8.83355e-05
     84745 8.11662e-05
     89506 7.92928e-05
     94735 7.74814e-05
    100132 7.56417e-05


==> wwminlogcost-3-04-0.5-clean.dat <==
      Cost Error
 1.227e+00  1.000e+00
 1.335e+00  9.727e-01
 1.451e+00  9.461e-01
 1.574e+00  9.203e-01
 1.705e+00  8.952e-01
 1.844e+00  8.707e-01
 1.993e+00  8.469e-01
 2.152e+00  8.238e-01
 2.320e+00  8.013e-01
 2.499e+00  7.794e-01
 2.689e+00  7.582e-01
 2.890e+00  7.375e-01
 3.103e+00  7.173e-01
 3.330e+00  6.977e-01
 3.569e+00  6.787e-01
 3.822e+00  6.601e-01
 4.090e+00  6.421e-01
 4.374e+00  6.246e-01
 4.673e+00  6.075e-01
 4.989e+00  5.909e-01
 5.323e+00  5.748e-01
 5.675e+00  5.591e-01
 6.046e+00  5.438e-01
 6.437e+00  5.290e-01
 6.849e+00  5.145e-01
 7.283e+00  5.005e-01
 7.740e+00  4.868e-01
 8.220e+00  4.735e-01
 8.725e+00  4.606e-01
 9.257e+00  4.480e-01
 9.816e+00  4.358e-01
 1.040e+01  4.239e-01
 1.102e+01  4.123e-01
 1.166e+01  4.011e-01
 1.234e+01  3.901e-01
 1.306e+01  3.795e-01
 1.380e+01  3.691e-01
 1.459e+01  3.590e-01
 1.541e+01  3.492e-01
 1.627e+01  3.397e-01
 1.717e+01  3.304e-01
 1.811e+01  3.214e-01
 1.910e+01  3.126e-01
 2.013e+01  3.041e-01
 2.121e+01  2.958e-01
 2.235e+01  2.877e-01
 2.353e+01  2.798e-01
 2.476e+01  2.722e-01
 2.606e+01  2.648e-01
 2.741e+01  2.575e-01
 2.882e+01  2.505e-01
 3.030e+01  2.437e-01
 3.183e+01  2.370e-01
 3.344e+01  2.305e-01
 3.512e+01  2.242e-01
 3.687e+01  2.181e-01
 3.870e+01  2.122e-01
 4.061e+01  2.064e-01
 4.259e+01  2.007e-01
 4.467e+01  1.952e-01
 4.683e+01  1.899e-01
 4.908e+01  1.847e-01
 5.143e+01  1.797e-01
 5.387e+01  1.748e-01
 5.642e+01  1.700e-01
 5.908e+01  1.654e-01
 6.184e+01  1.608e-01
 6.472e+01  1.565e-01
 6.771e+01  1.522e-01
 7.083e+01  1.480e-01
 7.408e+01  1.440e-01
 7.746e+01  1.401e-01
 8.097e+01  1.362e-01
 8.462e+01  1.325e-01
 8.842e+01  1.289e-01
 9.238e+01  1.254e-01
 9.649e+01  1.219e-01
 1.008e+02  1.186e-01
 1.052e+02  1.154e-01
 1.098e+02  1.122e-01
 1.146e+02  1.092e-01
 1.196e+02  1.062e-01
 1.248e+02  1.033e-01
 1.301e+02  1.005e-01
 1.357e+02  9.772e-02
 1.415e+02  9.505e-02
 1.475e+02  9.246e-02
 1.538e+02  8.993e-02
 1.603e+02  8.747e-02
 1.670e+02  8.509e-02
 1.740e+02  8.276e-02
 1.812e+02  8.050e-02
 1.888e+02  7.830e-02
 1.966e+02  7.617e-02
 2.047e+02  7.409e-02
 2.131e+02  7.206e-02
 2.218e+02  7.010e-02
 2.308e+02  6.818e-02
 2.401e+02  6.632e-02
 2.498e+02  6.451e-02
 2.599e+02  6.275e-02
 2.703e+02  6.103e-02
 2.811e+02  5.937e-02
 2.923e+02  5.775e-02
 3.039e+02  5.617e-02
 3.160e+02  5.464e-02
 3.284e+02  5.314e-02
 3.413e+02  5.169e-02
 3.547e+02  5.028e-02
 3.685e+02  4.891e-02
 3.829e+02  4.757e-02
 3.977e+02  4.627e-02
 4.130e+02  4.501e-02
 4.289e+02  4.378e-02
 4.454e+02  4.259e-02
 4.625e+02  4.142e-02
 4.801e+02  4.029e-02
 4.984e+02  3.919e-02
 5.173e+02  3.812e-02
 5.368e+02  3.708e-02
 5.570e+02  3.607e-02
 5.780e+02  3.508e-02
 5.996e+02  3.412e-02
 6.220e+02  3.319e-02
 6.452e+02  3.229e-02
 6.691e+02  3.140e-02
 6.939e+02  3.055e-02
 7.195e+02  2.971e-02
 7.460e+02  2.890e-02
 7.734e+02  2.811e-02
 8.017e+02  2.734e-02
 8.310e+02  2.660e-02
 8.613e+02  2.587e-02
 8.926e+02  2.517e-02
 9.249e+02  2.448e-02
 9.583e+02  2.381e-02
 9.928e+02  2.316e-02
 1.028e+03  2.253e-02
 1.065e+03  2.191e-02
 1.103e+03  2.131e-02
 1.143e+03  2.073e-02
 1.183e+03  2.017e-02
 1.225e+03  1.961e-02
 1.269e+03  1.908e-02
 1.314e+03  1.856e-02
 1.360e+03  1.805e-02
 1.408e+03  1.756e-02
 1.457e+03  1.708e-02
 1.508e+03  1.661e-02
 1.561e+03  1.616e-02
 1.615e+03  1.572e-02
 1.671e+03  1.529e-02
 1.729e+03  1.487e-02
 1.789e+03  1.447e-02
 1.850e+03  1.407e-02
 1.914e+03  1.369e-02
 1.980e+03  1.331e-02
 2.048e+03  1.295e-02
 2.118e+03  1.260e-02
 2.190e+03  1.225e-02
 2.264e+03  1.192e-02
 2.341e+03  1.159e-02
 2.421e+03  1.127e-02
 2.503e+03  1.097e-02
 2.587e+03  1.067e-02
 2.674e+03  1.038e-02
 2.764e+03  1.009e-02
 2.857e+03  9.817e-03
 2.952e+03  9.549e-03
 3.051e+03  9.288e-03
 3.153e+03  9.035e-03
 3.258e+03  8.788e-03
 3.366e+03  8.548e-03
 3.478e+03  8.315e-03
 3.593e+03  8.088e-03
 3.711e+03  7.867e-03
 3.833e+03  7.652e-03
 3.959e+03  7.443e-03
 4.089e+03  7.240e-03
 4.223e+03  7.042e-03
 4.361e+03  6.850e-03
 4.504e+03  6.663e-03
 4.651e+03  6.481e-03
 4.802e+03  6.304e-03
 4.958e+03  6.132e-03
 5.119e+03  5.964e-03
 5.284e+03  5.801e-03
 5.455e+03  5.643e-03
 5.630e+03  5.489e-03
 5.812e+03  5.339e-03
 5.998e+03  5.193e-03
 6.191e+03  5.051e-03
 6.389e+03  4.913e-03
 6.593e+03  4.779e-03
 6.803e+03  4.649e-03
 7.020e+03  4.522e-03
 7.243e+03  4.398e-03
 7.473e+03  4.278e-03
 7.710e+03  4.161e-03
 7.954e+03  4.048e-03
 8.205e+03  3.937e-03
 8.464e+03  3.830e-03
 8.730e+03  3.725e-03
 9.004e+03  3.623e-03
 9.287e+03  3.524e-03
 9.578e+03  3.428e-03
 9.878e+03  3.335e-03
 1.019e+04  3.244e-03
 1.050e+04  3.155e-03
 1.083e+04  3.069e-03
 1.117e+04  2.985e-03
 1.151e+04  2.904e-03
 1.187e+04  2.824e-03
 1.224e+04  2.747e-03
 1.262e+04  2.672e-03
 1.301e+04  2.599e-03
 1.341e+04  2.528e-03
 1.382e+04  2.459e-03
 1.424e+04  2.392e-03
 1.468e+04  2.327e-03
 1.513e+04  2.263e-03
 1.559e+04  2.201e-03
 1.607e+04  2.141e-03
 1.656e+04  2.083e-03
 1.706e+04  2.026e-03
 1.758e+04  1.971e-03
 1.812e+04  1.917e-03
 1.867e+04  1.864e-03
 1.923e+04  1.813e-03
 1.981e+04  1.764e-03
 2.041e+04  1.716e-03
 2.103e+04  1.669e-03
 2.166e+04  1.623e-03
 2.231e+04  1.579e-03
 2.298e+04  1.536e-03
 2.367e+04  1.494e-03
 2.438e+04  1.453e-03
 2.511e+04  1.414e-03
 2.586e+04  1.375e-03
 2.664e+04  1.337e-03
 2.743e+04  1.301e-03
 2.825e+04  1.265e-03
 2.909e+04  1.231e-03
 2.995e+04  1.197e-03
 3.084e+04  1.164e-03
 3.175e+04  1.133e-03
 3.269e+04  1.102e-03
 3.366e+04  1.072e-03
 3.465e+04  1.042e-03
 3.567e+04  1.014e-03
 3.672e+04  9.863e-04
 3.780e+04  9.593e-04
 3.892e+04  9.331e-04
 4.006e+04  9.076e-04
 4.123e+04  8.829e-04
 4.244e+04  8.588e-04
 4.368e+04  8.353e-04
 4.495e+04  8.125e-04
 4.626e+04  7.903e-04
 4.761e+04  7.687e-04
 4.900e+04  7.477e-04
 5.042e+04  7.273e-04
 5.189e+04  7.075e-04
 5.339e+04  6.881e-04
 5.494e+04  6.693e-04
 5.653e+04  6.511e-04
 5.816e+04  6.333e-04
 5.984e+04  6.160e-04
 6.157e+04  5.992e-04
 6.334e+04  5.828e-04
 6.517e+04  5.669e-04
 6.704e+04  5.514e-04
 6.896e+04  5.364e-04
 7.094e+04  5.217e-04
 7.297e+04  5.075e-04
 7.506e+04  4.936e-04
 7.721e+04  4.801e-04
 7.941e+04  4.670e-04
 8.168e+04  4.543e-04
 8.401e+04  4.419e-04
 8.640e+04  4.298e-04
 8.886e+04  4.181e-04
 9.139e+04  4.066e-04
 9.398e+04  3.955e-04
 9.665e+04  3.847e-04
 9.939e+04  3.742e-04
 1.022e+05  3.640e-04
 1.051e+05  3.541e-04
 1.081e+05  3.444e-04
 1.111e+05  3.350e-04
 1.142e+05  3.259e-04
 1.175e+05  3.170e-04
 1.208e+05  3.083e-04
 1.242e+05  2.999e-04
 1.276e+05  2.917e-04
 1.312e+05  2.837e-04
 1.349e+05  2.760e-04
 1.387e+05  2.684e-04
 1.426e+05  2.611e-04
 1.465e+05  2.540e-04
 1.506e+05  2.471e-04
 1.548e+05  2.403e-04
 1.592e+05  2.337e-04
 1.636e+05  2.274e-04
 1.681e+05  2.212e-04
 1.728e+05  2.151e-04
 1.776e+05  2.092e-04
 1.825e+05  2.035e-04
 1.876e+05  1.980e-04
 1.928e+05  1.926e-04
 1.981e+05  1.873e-04
 2.036e+05  1.822e-04
 2.092e+05  1.772e-04
 2.150e+05  1.724e-04
 2.209e+05  1.677e-04
 2.270e+05  1.631e-04
 2.333e+05  1.586e-04
 2.397e+05  1.543e-04
 2.463e+05  1.501e-04
 2.530e+05  1.460e-04
 2.600e+05  1.420e-04
 2.671e+05  1.381e-04
 2.744e+05  1.344e-04
 2.819e+05  1.307e-04
 2.896e+05  1.271e-04
 2.975e+05  1.236e-04
 3.056e+05  1.203e-04
 3.140e+05  1.170e-04
 3.225e+05  1.138e-04
 3.313e+05  1.107e-04
 3.403e+05  1.077e-04
 3.496e+05  1.047e-04
 3.591e+05  1.019e-04
 3.688e+05  9.908e-05
 3.788e+05  9.638e-05
 3.891e+05  9.374e-05
 3.996e+05  9.118e-05
 4.105e+05  8.869e-05
 4.215e+05  8.627e-05
 4.329e+05  8.392e-05
 4.446e+05  8.163e-05
 4.566e+05  7.940e-05
 4.689e+05  7.723e-05
 4.815e+05  7.512e-05
 4.945e+05  7.307e-05
 5.078e+05  7.107e-05
 5.214e+05  6.913e-05
 5.354e+05  6.724e-05
 5.498e+05  6.541e-05
 5.645e+05  6.362e-05
 5.796e+05  6.188e-05
 5.951e+05  6.019e-05
 6.111e+05  5.855e-05
 6.274e+05  5.695e-05
 6.441e+05  5.540e-05
 6.613e+05  5.388e-05
 6.790e+05  5.241e-05
 6.971e+05  5.098e-05
 7.156e+05  4.959e-05
 7.347e+05  4.824e-05
 7.542e+05  4.692e-05
 7.742e+05  4.564e-05
 7.948e+05  4.439e-05
 8.159e+05  4.318e-05
 8.375e+05  4.200e-05
 8.597e+05  4.085e-05
 8.825e+05  3.974e-05
 9.058e+05  3.865e-05
 9.298e+05  3.760e-05
 9.543e+05  3.657e-05
 9.795e+05  3.557e-05
 1.005e+06  3.460e-05
 1.032e+06  3.366e-05
 1.059e+06  3.274e-05
 1.087e+06  3.184e-05
 1.116e+06  3.097e-05
 1.145e+06  3.013e-05
 1.175e+06  2.930e-05
 1.206e+06  2.850e-05
 1.238e+06  2.773e-05
 1.270e+06  2.697e-05
 1.303e+06  2.623e-05
 1.337e+06  2.552e-05
 1.372e+06  2.482e-05
 1.408e+06  2.414e-05
 1.445e+06  2.348e-05
 1.483e+06  2.284e-05
 1.522e+06  2.222e-05
 1.561e+06  2.161e-05
 1.602e+06  2.102e-05
 1.644e+06  2.045e-05
 1.687e+06  1.989e-05
 1.730e+06  1.935e-05
 1.775e+06  1.882e-05
 1.822e+06  1.830e-05
 1.869e+06  1.780e-05
 1.917e+06  1.732e-05
 1.967e+06  1.684e-05
 2.018e+06  1.638e-05
 2.071e+06  1.594e-05
 2.124e+06  1.550e-05
 2.179e+06  1.508e-05
 2.236e+06  1.467e-05
 2.293e+06  1.427e-05
 2.353e+06  1.388e-05
 2.413e+06  1.350e-05
 2.476e+06  1.313e-05
 2.539e+06  1.277e-05
 2.605e+06  1.242e-05
 2.672e+06  1.208e-05
 2.741e+06  1.175e-05
 2.811e+06  1.143e-05
 2.883e+06  1.112e-05
 2.958e+06  1.082e-05
 3.034e+06  1.052e-05
 3.111e+06  1.023e-05
 3.191e+06  9.954e-06
 3.273e+06  9.682e-06
 3.357e+06  9.418e-06
 3.443e+06  9.161e-06
 3.531e+06  8.910e-06
 3.621e+06  8.667e-06
 3.714e+06  8.430e-06
 3.809e+06  8.200e-06
 3.906e+06  7.976e-06
 4.006e+06  7.759e-06
 4.108e+06  7.547e-06
 4.213e+06  7.341e-06
 4.320e+06  7.140e-06
 4.430e+06  6.945e-06
 4.543e+06  6.756e-06
 4.658e+06  6.571e-06
 4.777e+06  6.392e-06
 4.898e+06  6.217e-06
 5.023e+06  6.047e-06
 5.150e+06  5.882e-06
 5.281e+06  5.722e-06
 5.415e+06  5.565e-06
 5.552e+06  5.413e-06
 5.693e+06  5.266e-06
 5.837e+06  5.122e-06
 5.985e+06  4.982e-06
 6.136e+06  4.846e-06
 6.291e+06  4.714e-06
 6.450e+06  4.585e-06
 6.613e+06  4.460e-06
 6.780e+06  4.338e-06
 6.951e+06  4.219e-06
 7.126e+06  4.104e-06
 7.306e+06  3.992e-06
 7.490e+06  3.883e-06
 7.678e+06  3.777e-06
 7.871e+06  3.674e-06
 8.069e+06  3.574e-06
 8.272e+06  3.476e-06
 8.480e+06  3.381e-06
 8.693e+06  3.289e-06
 8.911e+06  3.199e-06
 9.135e+06  3.112e-06
 9.364e+06  3.027e-06
 9.599e+06  2.944e-06
 9.839e+06  2.864e-06
 1.009e+07  2.785e-06
 1.034e+07  2.709e-06
 1.060e+07  2.635e-06
 1.086e+07  2.563e-06
 1.113e+07  2.493e-06
 1.141e+07  2.425e-06
 1.170e+07  2.359e-06
 1.199e+07  2.295e-06
 1.229e+07  2.232e-06
 1.259e+07  2.171e-06
 1.291e+07  2.112e-06
 1.323e+07  2.054e-06
 1.356e+07  1.998e-06
 1.390e+07  1.943e-06
 1.424e+07  1.890e-06
 1.459e+07  1.839e-06
 1.496e+07  1.789e-06
 1.533e+07  1.740e-06
 1.571e+07  1.692e-06
 1.610e+07  1.646e-06
 1.650e+07  1.601e-06
 1.691e+07  1.557e-06
 1.733e+07  1.515e-06
 1.776e+07  1.473e-06
 1.820e+07  1.433e-06
 1.865e+07  1.394e-06
 1.911e+07  1.356e-06
 1.958e+07  1.319e-06
 2.006e+07  1.283e-06
 2.056e+07  1.248e-06
 2.107e+07  1.214e-06
 2.159e+07  1.181e-06
 2.212e+07  1.148e-06
 2.267e+07  1.117e-06
 2.322e+07  1.087e-06
 2.380e+07  1.057e-06
 2.438e+07  1.028e-06
 2.498e+07  1.000e-06


==> wwminlogcost-3-04-0.5-corrected.dat <==
      Cost Error
 5.375e+00  1.000e+00
 1.268e+01  8.697e-01
 2.314e+01  7.565e-01
 3.812e+01  6.579e-01
 5.870e+01  5.722e-01
 8.696e+01  4.977e-01
 1.250e+02  4.329e-01
 1.750e+02  3.765e-01
 2.401e+02  3.275e-01
 3.257e+02  2.848e-01
 4.325e+02  2.477e-01
 5.691e+02  2.154e-01
 7.431e+02  1.874e-01
 9.592e+02  1.630e-01
 1.226e+03  1.417e-01
 1.558e+03  1.233e-01
 1.971e+03  1.072e-01
 2.478e+03  9.326e-02
 3.088e+03  8.111e-02
 3.832e+03  7.055e-02
 4.740e+03  6.136e-02
 5.843e+03  5.337e-02
 7.181e+03  4.642e-02
 8.768e+03  4.037e-02
 1.067e+04  3.511e-02
 1.294e+04  3.054e-02
 1.567e+04  2.656e-02
 1.893e+04  2.310e-02
 2.281e+04  2.009e-02
 2.745e+04  1.748e-02
 3.284e+04  1.520e-02
 3.923e+04  1.322e-02
 4.678e+04  1.150e-02
 5.569e+04  1.000e-02
 6.620e+04  8.697e-03
 7.858e+04  7.565e-03
 9.314e+04  6.579e-03
 1.103e+05  5.722e-03
 1.301e+05  4.977e-03
 1.533e+05  4.329e-03
 1.803e+05  3.765e-03
 2.118e+05  3.275e-03
 2.486e+05  2.848e-03
 2.915e+05  2.477e-03
 3.414e+05  2.154e-03
 3.995e+05  1.874e-03
 4.671e+05  1.630e-03
 5.457e+05  1.417e-03
 6.363e+05  1.233e-03
 7.404e+05  1.072e-03
 8.609e+05  9.326e-04
 1.000e+06  8.111e-04
 1.161e+06  7.055e-04
 1.347e+06  6.136e-04
 1.562e+06  5.337e-04
 1.809e+06  4.642e-04
 2.095e+06  4.037e-04
 2.424e+06  3.511e-04
 2.803e+06  3.054e-04
 3.240e+06  2.656e-04
 3.742e+06  2.310e-04
 4.311e+06  2.009e-04
 4.966e+06  1.748e-04
 5.716e+06  1.520e-04
 6.576e+06  1.322e-04
 7.562e+06  1.150e-04
 8.692e+06  1.000e-04
 9.986e+06  8.697e-05
 1.147e+07  7.565e-05
 1.316e+07  6.579e-05
 1.510e+07  5.722e-05
 1.732e+07  4.977e-05
 1.985e+07  4.329e-05
 2.275e+07  3.765e-05
 2.606e+07  3.275e-05
 2.982e+07  2.848e-05
 3.408e+07  2.477e-05
 3.893e+07  2.154e-05
 4.446e+07  1.874e-05
 5.076e+07  1.630e-05
 5.793e+07  1.417e-05
 6.610e+07  1.233e-05
 7.538e+07  1.072e-05
 8.595e+07  9.326e-06
 9.796e+07  8.111e-06
 1.116e+08  7.055e-06
 1.271e+08  6.136e-06
 1.448e+08  5.337e-06
 1.648e+08  4.642e-06
 1.876e+08  4.037e-06
 2.134e+08  3.511e-06
 2.428e+08  3.054e-06
 2.761e+08  2.656e-06
 3.135e+08  2.310e-06
 3.559e+08  2.009e-06
 4.039e+08  1.748e-06
 4.583e+08  1.520e-06
 5.199e+08  1.322e-06
 5.896e+08  1.150e-06
 6.685e+08  1.000e-06


==> wwminlogcost-3-04-0.5.dat <==
      Cost Error
 5.375e+00  1.000e+00
 1.268e+01  8.697e-01
 2.314e+01  7.565e-01
 3.812e+01  6.579e-01
 5.870e+01  5.722e-01
 8.696e+01  4.977e-01
 1.250e+02  4.329e-01
 1.750e+02  3.765e-01
 2.401e+02  3.275e-01
 3.257e+02  2.848e-01
 4.325e+02  2.477e-01
 5.691e+02  2.154e-01
 7.431e+02  1.874e-01
 9.592e+02  1.630e-01
 1.226e+03  1.417e-01
 1.558e+03  1.233e-01
 1.971e+03  1.072e-01
 2.478e+03  9.326e-02
 3.088e+03  8.111e-02
 3.832e+03  7.055e-02
 4.740e+03  6.136e-02
 5.843e+03  5.337e-02
 7.181e+03  4.642e-02
 8.768e+03  4.037e-02
 1.067e+04  3.511e-02
 1.294e+04  3.054e-02
 1.567e+04  2.656e-02
 1.893e+04  2.310e-02
 2.281e+04  2.009e-02
 2.745e+04  1.748e-02
 3.284e+04  1.520e-02
 3.923e+04  1.322e-02
 4.678e+04  1.150e-02
 5.569e+04  1.000e-02
 6.620e+04  8.697e-03
 7.858e+04  7.565e-03
 9.314e+04  6.579e-03
 1.103e+05  5.722e-03
 1.301e+05  4.977e-03
 1.533e+05  4.329e-03
 1.803e+05  3.765e-03
 2.118e+05  3.275e-03
 2.486e+05  2.848e-03
 2.915e+05  2.477e-03
 3.414e+05  2.154e-03
 3.995e+05  1.874e-03
 4.671e+05  1.630e-03
 5.457e+05  1.417e-03
 6.363e+05  1.233e-03
 7.404e+05  1.072e-03
 8.609e+05  9.326e-04
 1.000e+06  8.111e-04
 1.161e+06  7.055e-04
 1.347e+06  6.136e-04
 1.562e+06  5.337e-04
 1.809e+06  4.642e-04
 2.095e+06  4.037e-04
 2.424e+06  3.511e-04
 2.803e+06  3.054e-04
 3.240e+06  2.656e-04
 3.742e+06  2.310e-04
 4.311e+06  2.009e-04
 4.966e+06  1.748e-04
 5.716e+06  1.520e-04
 6.576e+06  1.322e-04
 7.562e+06  1.150e-04
 8.692e+06  1.000e-04
 9.986e+06  8.697e-05
 1.147e+07  7.565e-05
 1.316e+07  6.579e-05
 1.510e+07  5.722e-05
 1.732e+07  4.977e-05
 1.985e+07  4.329e-05
 2.275e+07  3.765e-05
 2.606e+07  3.275e-05
 2.982e+07  2.848e-05
 3.408e+07  2.477e-05
 3.893e+07  2.154e-05
 4.446e+07  1.874e-05
 5.076e+07  1.630e-05
 5.793e+07  1.417e-05
 6.610e+07  1.233e-05
 7.538e+07  1.072e-05
 8.595e+07  9.326e-06
 9.796e+07  8.111e-06
 1.116e+08  7.055e-06
 1.271e+08  6.136e-06
 1.448e+08  5.337e-06
 1.648e+08  4.642e-06
 1.876e+08  4.037e-06
 2.134e+08  3.511e-06
 2.428e+08  3.054e-06
 2.761e+08  2.656e-06
 3.135e+08  2.310e-06
 3.559e+08  2.009e-06
 4.039e+08  1.748e-06
 4.583e+08  1.520e-06
 5.199e+08  1.322e-06
 5.896e+08  1.150e-06
 6.685e+08  1.000e-06

